Multigrid deflation for Lattice QCD

Computing the trace of the inverse of large matrices is typically addressed through statistical methods. Deflating out the lowest eigenvectors or singular vectors of the matrix reduces the variance of the trace estimator. This work summarizes our efforts to reduce the computational cost of computing the deflation space while achieving the desired variance reduction for Lattice QCD applications. Previous efforts computed the lower part of the singular spectrum of the Dirac operator by using an eigensolver preconditioned with a multigrid linear system solver. Despite the improvement in performance in those applications, as the problem size grows the runtime and storage demands of this approach will eventually dominate the stochastic estimation part of the computation. In this work, we propose to compute the deflation space in one of the following two ways. First, by using an inexact eigensolver on the Hermitian, but maximally indefinite, operator $A \gamma_5$. Second, by exploiting the fact that the multigrid prolongator for this operator is rich in components toward the lower part of the singular spectrum. We show experimentally that the inexact eigensolver can approximate the lower part of the spectrum even for ill-conditioned operators. Also, the deflation based on the multigrid prolongator is more efficient to compute and apply, and, despite its limited ability to approximate the fine level spectrum, it obtains similar variance reduction on the trace estimator as deflating with approximate eigenvectors from the fine level operator.

==> cl21_32_64_b6p3_m0p2390_m0p2050_cfg_5000-inv24_32_its5086_ig-trace.txt <==
eigs	level0-hp2-var	level0-hp2-err	level0-hp32-var	level0-hp32-err	level0-hp512-var	level0-hp512-err	level1-hp2-var	level1-hp2-err	level1-hp32-var	level1-hp32-err	level1-hp512-var	level1-hp512-err	level2-hp2-var	level2-hp2-err	level2-hp32-var	level2-hp32-err	level2-hp512-var	level2-hp512-err
1	249555	25178.4	11362.9	1360.52	335.908	44.8901	249125	25298.1	11370.9	1353.96	334.442	44.4705	250903	25509.6	11327.5	1329.22	335.797	43.5211
2	241253	26928.4	10596.7	1418.93	321.195	39.7173	237922	26645.8	10435.2	1375.38	317.593	40.635	238155	27020.3	10261.4	1323.17	325.755	41.3418
4	212148	23123.2	9870.84	1328.46	263.985	28.6358	214740	22792.7	9633.09	1260.19	275.408	32.9251	211017	25505.7	9332.14	1154.6	237.784	34.4567
8	209325	22047.6	7753.2	1328.25	198.294	23.6039	203279	21328.8	7733.36	1317.64	190.494	21.6535	203851	22115	7579.58	1171.36	192.138	22.2461
16	207821	26623.5	8733.87	1289.97	195.903	33.3305	195520	22223.8	8489.91	1318.76	203.856	32.9192	193913	22717	7745.07	1090.33	232.062	34.7928
32	171613	27022.9	6937.16	871.076	143.372	21.8929	165542	24402.5	7379.22	1016.52	126.867	17.8051	164886	24211.9	7085.15	1015.98	139.423	21.1484
64	139299	20764.9	3151.59	472.088	52.5587	6.82557	138606	20248.8	3652.45	592.801	59.0927	6.8095	146008	21429.1	4386.1	701.165	58.0964	7.80797
128	121923	17581.7	2368.25	327.237	16.7112	2.59099	127915	19001	2451.78	328.881	25.5494	3.96438	141765	20711.9	2792.41	365.578	49.8538	6.46146
256	121272	18471.5	2085.34	311.545	14.8086	2.5542	123841	18568.2	2594	349.994	27.4333	5.23443	148870	22254.5	2880.47	318.522	47.8923	5.9111
512	117497	16283.3	2017.38	301.278	14.0034	1.88247	121009	16697.4	2068.11	350.061	28.2145	4.31934	134797	18342.3	3000.4	374.748	60.4804	6.07254
1024	106854	14289.3	1437.49	211.8	9.80595	1.67469	107339	15098.7	2039.38	364.101	30.8869	4.95293	152301	19313.8	3060.67	347.866	49.4976	4.84468
2048	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
4096	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0


==> cl21_32_64_b6p3_m0p2390_m0p2050_cfg_5000-inv48_64_its9859_ig-trace.txt <==
eigs	level0-hp2-var	level0-hp2-err	level0-hp32-var	level0-hp32-err	level0-hp512-var	level0-hp512-err	level1-hp2-var	level1-hp2-err	level1-hp32-var	level1-hp32-err	level1-hp512-var	level1-hp512-err	level2-hp2-var	level2-hp2-err	level2-hp32-var	level2-hp32-err	level2-hp512-var	level2-hp512-err
1	249333	25250.9	11360.6	1358.59	335.662	44.9236	248964	25230.1	11344.5	1355.31	335.128	44.8416	249600	25340.7	11343.9	1353.19	335.284	44.7842
2	241144	26959.6	10648.9	1425.58	323.364	40.0046	241136	26983.7	10629	1417.87	323.535	40.1503	241058	26920.6	10634.7	1413.98	327.494	40.7918
4	212197	22856.3	9941.05	1347.14	272.902	29.9843	212216	23056.5	9958.6	1339.48	270.187	29.3593	211671	23023	10017.1	1351.48	273.547	29.7883
8	208529	21938	7758.46	1330.83	200.927	23.9856	206694	21830.1	7801.08	1340.16	199.649	23.6518	206555	21810.1	7910.32	1348.83	197.615	23.3925
16	207412	26710.8	8676.34	1283.71	196.478	33.2929	207676	26652.9	8750.68	1290.65	196.334	33.1114	209742	26689.7	8741.14	1298.97	190.338	31.5888
32	169561	26372	7063.77	914.923	140.173	21.892	170150	26389.2	7195.16	932.297	133.484	21.1193	171795	26200.5	7283.94	962.112	125.47	19.6217
64	141278	21091.7	3172.63	481.14	51.475	6.7738	141184	20709.6	3213.76	467.801	49.7882	6.53504	146205	21783.1	3613.28	570.176	47.337	5.29189
128	126037	18841.8	2078.26	274.207	22.2825	3.78213	124423	18276.4	2196.96	278.602	21.5836	3.33242	129795	19316.8	2157.07	286.602	23.7709	2.99755
256	125028	18310.5	2167.34	340.836	19.2991	2.34459	125968	19094.9	2189.82	314.75	17.6552	2.72757	130805	20569.8	2206.76	307.508	20.8108	3.68392
512	126172	16926.5	1742.63	302.48	10.1826	1.53222	121267	16931.1	1759.92	274.541	12.8249	1.98805	125987	17654.2	1886.71	288.681	18.8426	3.09961
1024	119249	15412.4	1803.15	290.378	9.82428	1.45205	96385.3	13583.7	2032.94	326.418	8.19247	1.15816	105267	14621.3	1987.78	296.801	27.0818	4.18334
2048	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
4096	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0


==> cl21_32_64_b6p3_m0p2390_m0p2050_cfg_5000-ip.txt <==
inv24_32_its5086-level1-norm	inv24_32_its5086-level1-svd	inv24_32_its5086-level2-norm	inv24_32_its5086-level2-svd	inv24_32_its5086_ig-level1-norm	inv24_32_its5086_ig-level1-svd	inv24_32_its5086_ig-level2-norm	inv24_32_its5086_ig-level2-svd	inv48_64_its64768-level1-norm	inv48_64_its64768-level1-svd	inv48_64_its64768-level2-norm	inv48_64_its64768-level2-svd	inv48_64_its9859-level1-norm	inv48_64_its9859-level1-svd	inv48_64_its9859-level2-norm	inv48_64_its9859-level2-svd	inv48_64_its9859_ig-level1-norm	inv48_64_its9859_ig-level1-svd	inv48_64_its9859_ig-level2-norm	inv48_64_its9859_ig-level2-svd
0.029040	0.018331	0.037085	0.012605	0.022164	0.005610	0.036973	0.011800	0.003711	0.002208	0.008560	0.004012	0.005655	0.002695	0.013521	0.008207	0.006189	0.002854	0.013801	0.008832
0.045916	0.018964	0.064307	0.014213	0.041147	0.007145	0.064137	0.013427	0.005458	0.000910	0.013998	0.005668	0.008489	0.003138	0.020113	0.008926	0.009472	0.003742	0.020611	0.009446
0.044310	0.019656	0.062352	0.017291	0.039972	0.007613	0.062200	0.016326	0.005337	0.001875	0.012640	0.006061	0.009047	0.003474	0.018877	0.009470	0.009254	0.004200	0.020691	0.010220
0.063718	0.020092	0.099686	0.018855	0.060243	0.008250	0.099356	0.018226	0.006971	0.002090	0.015313	0.006390	0.012019	0.003800	0.025839	0.009957	0.012501	0.004349	0.025566	0.010420
0.055129	0.020496	0.082694	0.020216	0.051354	0.008856	0.082391	0.020026	0.004478	0.002392	0.014736	0.006993	0.011160	0.003941	0.022268	0.010310	0.011542	0.004671	0.024081	0.010946
0.054010	0.020750	0.088663	0.021980	0.049902	0.009762	0.088460	0.021841	0.006193	0.002523	0.017235	0.007179	0.011900	0.004126	0.024465	0.011132	0.012712	0.004913	0.024528	0.011552
0.050862	0.021032	0.077980	0.023143	0.046489	0.010458	0.077818	0.022731	0.006969	0.002697	0.015572	0.007898	0.009333	0.004595	0.021595	0.011542	0.009647	0.005271	0.021968	0.012001
0.053420	0.021302	0.081529	0.024727	0.049406	0.011255	0.081319	0.024193	0.006921	0.003344	0.019042	0.008028	0.010307	0.004797	0.022920	0.012097	0.010924	0.005521	0.024014	0.012662
0.068144	0.022118	0.110861	0.025914	0.064674	0.011723	0.110592	0.025643	0.007175	0.003575	0.020636	0.008819	0.014358	0.005090	0.029066	0.012602	0.014801	0.005670	0.029761	0.013174
0.066846	0.022473	0.111927	0.028511	0.063220	0.012284	0.111613	0.028011	0.009636	0.003712	0.024521	0.009175	0.012955	0.005168	0.029618	0.013086	0.013266	0.005902	0.031051	0.013329
0.060929	0.022924	0.097684	0.029286	0.056954	0.012793	0.097561	0.029400	0.010171	0.003875	0.022535	0.009367	0.012401	0.005317	0.027761	0.013156	0.012896	0.006183	0.029581	0.013955
0.060759	0.023351	0.103147	0.033175	0.057350	0.013718	0.102805	0.032744	0.009047	0.004176	0.022749	0.009914	0.014021	0.005591	0.028739	0.013620	0.014251	0.006444	0.029332	0.014284
0.064970	0.023854	0.100839	0.035596	0.061276	0.015110	0.100612	0.035290	0.009192	0.004494	0.020787	0.010195	0.013693	0.005954	0.027916	0.014147	0.013403	0.006647	0.028036	0.015016
0.070632	0.024846	0.110041	0.036500	0.067010	0.015692	0.109752	0.036496	0.010521	0.004774	0.026490	0.010455	0.015221	0.006088	0.033955	0.014685	0.015683	0.006848	0.034964	0.015348
0.071303	0.025267	0.115730	0.040492	0.067853	0.016996	0.115531	0.040468	0.010953	0.004888	0.026816	0.010960	0.015865	0.006308	0.033653	0.015533	0.016068	0.007106	0.034395	0.016036
0.066734	0.026029	0.112844	0.042135	0.063152	0.017972	0.112660	0.041823	0.010453	0.004970	0.027877	0.011407	0.014804	0.006611	0.035024	0.016131	0.015011	0.007303	0.035226	0.016752
0.073683	0.026397	0.126821	0.045055	0.070076	0.018692	0.126530	0.044772	0.011007	0.005320	0.027472	0.011757	0.016720	0.007020	0.037266	0.016596	0.017126	0.007797	0.038534	0.016987
0.080693	0.027737	0.137720	0.049739	0.077324	0.019559	0.137446	0.049551	0.013275	0.005397	0.032150	0.011966	0.017532	0.007209	0.040421	0.017070	0.018400	0.007886	0.040883	0.017691
0.067199	0.028313	0.120357	0.054279	0.063615	0.020877	0.120110	0.053936	0.012326	0.005572	0.029114	0.013001	0.017535	0.007478	0.038158	0.017367	0.018392	0.007953	0.040871	0.017879
0.073575	0.029839	0.118913	0.057511	0.069888	0.023086	0.118195	0.057504	0.012710	0.005764	0.032441	0.013418	0.017556	0.007818	0.040575	0.018299	0.018375	0.008344	0.042209	0.018529
0.078873	0.033182	0.133538	0.059204	0.075363	0.027452	0.133385	0.059134	0.014176	0.005829	0.034411	0.013723	0.019058	0.008065	0.039311	0.018618	0.019070	0.008653	0.041075	0.019486
0.074199	0.038355	0.125974	0.064018	0.070872	0.033643	0.125585	0.063773	0.012727	0.006079	0.030429	0.014210	0.017435	0.008361	0.039151	0.018804	0.016689	0.008981	0.038652	0.020208
0.086382	0.039803	0.150493	0.065498	0.083031	0.034842	0.150288	0.065433	0.015403	0.006259	0.036606	0.014444	0.020508	0.008642	0.044668	0.019753	0.020513	0.009034	0.045139	0.020837
0.080104	0.041498	0.140086	0.066711	0.076470	0.036670	0.139467	0.066626	0.012135	0.006385	0.033237	0.014955	0.019113	0.008933	0.042243	0.020633	0.019956	0.009402	0.042743	0.021424
0.076005	0.043589	0.130586	0.072075	0.072635	0.038837	0.130301	0.071470	0.014174	0.006765	0.034776	0.015891	0.019984	0.009116	0.042467	0.021274	0.019221	0.009600	0.044101	0.022352
0.073393	0.044955	0.123831	0.075153	0.069991	0.040471	0.123492	0.074613	0.014982	0.006970	0.036652	0.016197	0.018472	0.009319	0.041505	0.021785	0.019321	0.009859	0.043107	0.022893
0.073407	0.045695	0.130900	0.076170	0.069967	0.041500	0.130439	0.076180	0.014837	0.007081	0.036576	0.016666	0.019222	0.009718	0.042772	0.022351	0.019290	0.010263	0.044748	0.023271
0.073852	0.047340	0.122969	0.079519	0.069962	0.043000	0.122405	0.079221	0.014900	0.007252	0.035765	0.017627	0.021148	0.009811	0.043346	0.022888	0.018819	0.010587	0.042642	0.023516
0.073919	0.047814	0.128696	0.081086	0.070155	0.043540	0.128275	0.081064	0.014577	0.007497	0.038654	0.018332	0.019086	0.010021	0.042651	0.023951	0.018881	0.010601	0.042202	0.024434
0.075838	0.049525	0.127088	0.085484	0.072146	0.045711	0.126814	0.085580	0.016978	0.007717	0.039740	0.018667	0.022111	0.010316	0.045998	0.024163	0.020164	0.011083	0.045786	0.024951
0.076481	0.050457	0.132317	0.087177	0.072770	0.046123	0.132022	0.087123	0.017583	0.008201	0.042805	0.019015	0.020637	0.010667	0.047698	0.024810	0.020525	0.011381	0.049401	0.025529
0.080392	0.051587	0.138497	0.088103	0.076411	0.047777	0.138140	0.088042	0.015576	0.008381	0.039574	0.019880	0.022222	0.010913	0.047992	0.025164	0.021390	0.011630	0.046446	0.026127
0.078076	0.051869	0.135342	0.088967	0.074711	0.048115	0.135074	0.088671	0.017201	0.008469	0.041649	0.020644	0.020710	0.011689	0.046544	0.025739	0.020659	0.012121	0.046268	0.026629
0.084970	0.053372	0.148700	0.092733	0.081683	0.049246	0.148303	0.092632	0.018985	0.008741	0.045378	0.021222	0.027379	0.011853	0.050727	0.026406	0.020745	0.012573	0.046905	0.027565
0.076932	0.053770	0.129885	0.094394	0.072828	0.050199	0.128772	0.094546	0.017481	0.009032	0.043028	0.022018	0.019685	0.012324	0.046177	0.027059	0.021777	0.012992	0.050797	0.027786
0.084204	0.054892	0.147124	0.095175	0.080491	0.051259	0.146594	0.094895	0.018974	0.009219	0.045200	0.022679	0.022494	0.012564	0.048839	0.027692	0.023491	0.013132	0.051009	0.029004
0.084611	0.056118	0.149363	0.097016	0.080913	0.052352	0.148402	0.096421	0.019773	0.009716	0.046995	0.024078	0.023133	0.012904	0.052544	0.028018	0.023084	0.013728	0.050184	0.029472
0.085040	0.056488	0.149644	0.098336	0.081159	0.052820	0.149184	0.098428	0.019284	0.010084	0.045822	0.024996	0.029439	0.013235	0.054084	0.028989	0.021576	0.014062	0.049748	0.030252
0.083638	0.057641	0.142035	0.101734	0.079965	0.054356	0.141690	0.101534	0.019837	0.010632	0.048778	0.025688	0.022293	0.013729	0.051783	0.029644	0.021827	0.014238	0.052315	0.031109
0.086181	0.059284	0.141552	0.104170	0.082406	0.055695	0.141058	0.104128	0.020547	0.011074	0.047150	0.026342	0.022005	0.014050	0.050513	0.030465	0.024238	0.014677	0.057214	0.031872
0.085506	0.059511	0.154006	0.105552	0.082940	0.056206	0.154947	0.105717	0.022192	0.011679	0.050989	0.027378	0.024682	0.014583	0.056051	0.031352	0.022559	0.015142	0.053064	0.032180
0.081459	0.060849	0.145308	0.107877	0.077580	0.057111	0.144682	0.107962	0.019843	0.012600	0.047882	0.029231	0.023153	0.014879	0.052043	0.031992	0.022331	0.015293	0.051807	0.032732
0.085963	0.061205	0.149669	0.110788	0.082003	0.057326	0.149012	0.110740	0.021438	0.013113	0.050070	0.029834	0.022664	0.015170	0.053712	0.032941	0.022607	0.015480	0.054173	0.033781
0.085650	0.062950	0.153988	0.111968	0.083003	0.059419	0.154360	0.111445	0.022958	0.013385	0.052742	0.030505	0.022461	0.015503	0.052215	0.033303	0.023618	0.015937	0.053015	0.034221
0.091885	0.063920	0.165647	0.113425	0.089121	0.060206	0.165865	0.113560	0.021603	0.013931	0.056216	0.031278	0.025692	0.015756	0.056522	0.034277	0.024308	0.016268	0.057618	0.035613
0.092222	0.064120	0.164989	0.114241	0.089195	0.061064	0.163550	0.114425	0.023372	0.014177	0.056859	0.032081	0.025115	0.015963	0.060430	0.035064	0.025721	0.016452	0.061242	0.036159
0.090298	0.065415	0.158903	0.115723	0.086610	0.061891	0.159566	0.115762	0.021834	0.014773	0.054892	0.033802	0.024971	0.016505	0.058579	0.036069	0.024963	0.016712	0.057497	0.036885
0.085872	0.065912	0.152956	0.118375	0.081316	0.062518	0.152329	0.118688	0.022115	0.014914	0.054610	0.034869	0.024487	0.016658	0.056351	0.037013	0.025200	0.017193	0.057269	0.037548
0.091395	0.067979	0.161287	0.119746	0.088482	0.064433	0.161152	0.119875	0.021562	0.015155	0.053968	0.035512	0.026337	0.016866	0.057821	0.037762	0.027866	0.017530	0.059418	0.038043
0.091641	0.068250	0.163955	0.120830	0.088640	0.064616	0.163537	0.121231	0.023225	0.015635	0.060563	0.037050	0.025936	0.017125	0.062218	0.038373	0.026479	0.017642	0.060974	0.038884
0.091839	0.069419	0.168570	0.122515	0.088404	0.065914	0.168809	0.122165	0.023352	0.016110	0.056638	0.037891	0.026861	0.017653	0.060757	0.039263	0.027669	0.017952	0.066118	0.039678
0.097636	0.069590	0.177868	0.125011	0.085360	0.066808	0.160608	0.124623	0.023779	0.016537	0.061382	0.038898	0.028640	0.017873	0.068191	0.040202	0.028142	0.018482	0.061311	0.040263
0.089475	0.070791	0.161939	0.126938	0.093328	0.067775	0.174884	0.127133	0.026289	0.017153	0.064367	0.040216	0.028155	0.018263	0.061453	0.041124	0.025653	0.018592	0.059440	0.041654
0.095452	0.071551	0.170426	0.128675	0.092029	0.068028	0.169855	0.128807	0.023415	0.017451	0.060704	0.041069	0.025738	0.018568	0.064188	0.041662	0.028323	0.018962	0.065897	0.042005
0.093818	0.072601	0.167401	0.131119	0.085610	0.069289	0.161028	0.130839	0.023865	0.017598	0.061285	0.041473	0.027425	0.018894	0.062732	0.042688	0.026438	0.019234	0.062316	0.042696
0.091662	0.073645	0.162976	0.131857	0.088441	0.070528	0.164059	0.131476	0.023954	0.018036	0.058971	0.043116	0.026950	0.019026	0.061595	0.043782	0.026366	0.019416	0.062424	0.043691
0.090343	0.074449	0.161227	0.135130	0.095919	0.071431	0.177295	0.135457	0.026546	0.018188	0.064639	0.044187	0.026123	0.019560	0.061810	0.043951	0.029865	0.019873	0.066067	0.044670
0.095446	0.075026	0.170731	0.135701	0.086931	0.071921	0.160977	0.136160	0.025741	0.018740	0.063069	0.044862	0.028182	0.019790	0.063525	0.044920	0.026615	0.020370	0.062191	0.045002
0.093464	0.076126	0.171550	0.136629	0.090441	0.073059	0.171776	0.136986	0.026429	0.019092	0.067802	0.045186	0.026854	0.020366	0.065730	0.045460	0.029788	0.020448	0.064254	0.046088
0.099397	0.077063	0.180284	0.139648	0.089699	0.074099	0.168896	0.139205	0.025541	0.019450	0.064132	0.046998	0.029639	0.020535	0.071818	0.046369	0.027435	0.020971	0.067617	0.046387
0.094703	0.077544	0.172126	0.140886	0.092735	0.074357	0.174976	0.140744	0.029062	0.019863	0.068286	0.048408	0.027304	0.020652	0.067453	0.047342	0.030219	0.021070	0.068431	0.047527
0.097890	0.078146	0.179781	0.142795	0.095093	0.074602	0.178570	0.142501	0.027269	0.020184	0.069625	0.049215	0.028900	0.020930	0.070287	0.047839	0.030045	0.021568	0.067399	0.048253
0.104065	0.079180	0.189717	0.144484	0.097214	0.076186	0.180888	0.144343	0.027559	0.020517	0.068871	0.049729	0.031751	0.021379	0.073630	0.048476	0.032266	0.021893	0.069251	0.049239
0.094330	0.079897	0.171720	0.145204	0.092404	0.077155	0.172638	0.144925	0.025875	0.020690	0.065434	0.050173	0.027514	0.021836	0.066954	0.049272	0.032029	0.022082	0.074658	0.049860
0.101304	0.081003	0.184959	0.146194	0.099486	0.077478	0.187448	0.146568	0.028038	0.020951	0.072459	0.051223	0.029674	0.022215	0.071044	0.049859	0.031396	0.022566	0.072499	0.051013
0.099797	0.081219	0.181531	0.147487	0.099535	0.078293	0.181920	0.147430	0.028941	0.021289	0.070094	0.051809	0.029976	0.022536	0.068755	0.051025	0.030778	0.022759	0.073876	0.051752
0.102772	0.081944	0.185532	0.151023	0.101448	0.078803	0.183763	0.149927	0.028983	0.021647	0.071391	0.052846	0.031489	0.022847	0.071818	0.051925	0.030712	0.023082	0.071191	0.052596
0.104236	0.082716	0.183663	0.151782	0.100230	0.079673	0.187741	0.151663	0.029724	0.021847	0.070233	0.053434	0.030603	0.023076	0.067593	0.052607	0.032951	0.023377	0.071727	0.053369
0.104336	0.083559	0.192737	0.153002	0.096571	0.080336	0.185939	0.152462	0.028304	0.022291	0.071180	0.054580	0.031201	0.023209	0.073974	0.053302	0.028619	0.023572	0.066757	0.054159
0.099648	0.084137	0.178129	0.153874	0.098578	0.081011	0.186395	0.153488	0.028402	0.022536	0.073391	0.055057	0.029483	0.023647	0.068781	0.054083	0.030635	0.023935	0.071137	0.054692
0.099640	0.085402	0.182429	0.154630	0.094611	0.082055	0.181171	0.154546	0.030946	0.023005	0.076414	0.055897	0.030453	0.023913	0.073499	0.055122	0.030171	0.024371	0.072707	0.055391
0.102610	0.085728	0.186222	0.157154	0.097725	0.082413	0.184039	0.156736	0.029834	0.023213	0.075020	0.056809	0.029920	0.024197	0.072080	0.055436	0.031063	0.024585	0.071669	0.056186
0.101227	0.086564	0.183336	0.158448	0.097806	0.083186	0.183088	0.158192	0.029873	0.023518	0.073127	0.057185	0.030453	0.024790	0.072637	0.056267	0.032461	0.024906	0.073159	0.056917
0.102406	0.086782	0.188303	0.159576	0.095234	0.083767	0.177505	0.159218	0.030346	0.023742	0.076373	0.058447	0.035829	0.024930	0.077414	0.056973	0.032563	0.025564	0.075303	0.057342
0.097191	0.087252	0.176682	0.160442	0.097891	0.084211	0.188914	0.159958	0.028733	0.024014	0.071908	0.059182	0.029376	0.025332	0.070208	0.057881	0.032546	0.025725	0.072695	0.057801
0.104438	0.087658	0.191090	0.161705	0.101784	0.084430	0.190795	0.161301	0.032528	0.024261	0.075790	0.060130	0.030797	0.025847	0.073254	0.058829	0.031102	0.026027	0.073511	0.058575
0.101774	0.088230	0.189634	0.163017	0.101292	0.085379	0.190787	0.162870	0.030471	0.024623	0.076500	0.060870	0.033037	0.026010	0.078736	0.059666	0.034887	0.026202	0.078109	0.059333
0.109084	0.088574	0.192819	0.164322	0.106027	0.085708	0.197563	0.163989	0.031701	0.024850	0.079247	0.061842	0.037865	0.026167	0.078457	0.060520	0.033374	0.026458	0.076018	0.060844
0.110374	0.089724	0.199000	0.165363	0.105776	0.086525	0.197467	0.165557	0.031989	0.025312	0.079209	0.062378	0.034912	0.026604	0.079608	0.060954	0.036394	0.026731	0.079656	0.061597
0.106279	0.090384	0.196229	0.166878	0.106267	0.087039	0.201466	0.165946	0.031078	0.025590	0.076897	0.063381	0.035296	0.026805	0.079652	0.062207	0.032899	0.026930	0.074592	0.062200
0.111522	0.091015	0.205558	0.167487	0.100190	0.088136	0.193264	0.167664	0.032468	0.025783	0.079671	0.063839	0.039224	0.027100	0.085438	0.063022	0.034781	0.027102	0.077811	0.063327
0.110586	0.091632	0.201441	0.168637	0.106578	0.088441	0.199706	0.168707	0.033783	0.026020	0.085499	0.064479	0.035471	0.027184	0.081884	0.064018	0.039139	0.027406	0.083482	0.063920
0.107300	0.091927	0.197057	0.170922	0.106165	0.088617	0.199702	0.170232	0.039633	0.026261	0.084983	0.065684	0.035584	0.027340	0.080199	0.064384	0.037446	0.027852	0.080778	0.064458
0.107386	0.092412	0.198744	0.171701	0.104283	0.089188	0.199055	0.171394	0.033968	0.026790	0.085764	0.066431	0.035404	0.027643	0.081382	0.064939	0.040250	0.027937	0.086558	0.065814
0.106809	0.092817	0.192526	0.173190	0.106117	0.089913	0.201983	0.172605	0.036613	0.027055	0.087523	0.066570	0.037919	0.027810	0.082701	0.065345	0.040758	0.028385	0.085365	0.066341
0.112107	0.093096	0.206767	0.173588	0.105915	0.090295	0.199433	0.173674	0.033684	0.027228	0.083253	0.067642	0.036824	0.027910	0.082728	0.066048	0.038590	0.028462	0.082291	0.067144
0.109432	0.093906	0.204801	0.175160	0.107866	0.090767	0.207520	0.174556	0.037174	0.027430	0.087441	0.068177	0.035291	0.028263	0.084315	0.067165	0.038001	0.028766	0.084703	0.067888
0.114596	0.094156	0.210059	0.176909	0.107626	0.090978	0.204099	0.177078	0.035683	0.027781	0.085635	0.068860	0.042409	0.028840	0.087857	0.067569	0.038360	0.029134	0.084694	0.068811
0.114591	0.094766	0.211003	0.177352	0.108685	0.091497	0.207625	0.177943	0.033505	0.027977	0.084309	0.069646	0.037990	0.029026	0.087881	0.068909	0.038302	0.029445	0.088406	0.069656
0.109927	0.095382	0.205108	0.178623	0.108696	0.092000	0.202940	0.178700	0.038609	0.028308	0.088514	0.069914	0.036296	0.029357	0.083216	0.070028	0.038796	0.029639	0.087401	0.070868
0.113596	0.095860	0.211116	0.179553	0.107782	0.092735	0.206305	0.179390	0.036205	0.028618	0.087397	0.071097	0.034823	0.029542	0.086265	0.070742	0.037777	0.030161	0.084849	0.071081
0.114577	0.096297	0.209031	0.180289	0.108601	0.093092	0.204050	0.179942	0.035465	0.029032	0.087593	0.071542	0.042199	0.030031	0.088665	0.071399	0.036471	0.030290	0.084979	0.071616
0.112636	0.096906	0.209241	0.182115	0.107316	0.093441	0.203941	0.181775	0.035352	0.029207	0.085445	0.072613	0.035855	0.030291	0.087623	0.071843	0.040026	0.030450	0.087228	0.072662
0.111573	0.097225	0.202698	0.182715	0.109214	0.093963	0.206920	0.182524	0.039525	0.029450	0.091605	0.073396	0.036503	0.030561	0.082956	0.073275	0.035339	0.030823	0.084894	0.072824
0.112728	0.097532	0.212378	0.183589	0.110844	0.094689	0.210072	0.183043	0.034314	0.029686	0.086477	0.073953	0.039134	0.030823	0.087485	0.073908	0.040294	0.031019	0.088283	0.073628
0.113462	0.098062	0.208414	0.184758	0.113361	0.095129	0.217782	0.183978	0.034644	0.030002	0.087769	0.074198	0.038108	0.031090	0.088501	0.074479	0.038726	0.031358	0.088423	0.075025
0.109484	0.098282	0.203444	0.185692	0.106329	0.095597	0.202202	0.185415	0.036758	0.030256	0.091806	0.075171	0.033947	0.031402	0.081887	0.075222	0.039368	0.031564	0.087355	0.075578
0.116735	0.099123	0.220445	0.186332	0.109940	0.095988	0.210177	0.186134	0.035980	0.030347	0.088726	0.075500	0.043901	0.031768	0.095241	0.075453	0.046562	0.032098	0.095782	0.076338
0.120523	0.099517	0.225591	0.188170	0.114218	0.096560	0.221231	0.188023	0.039029	0.030764	0.094243	0.076045	0.047176	0.031877	0.096827	0.076911	0.039078	0.032279	0.090661	0.076683
0.114308	0.100401	0.213714	0.189485	0.110177	0.097194	0.212014	0.189642	0.037327	0.030906	0.092138	0.076771	0.036406	0.031987	0.089669	0.077459	0.037999	0.032398	0.089239	0.077714
0.118119	0.100634	0.218057	0.190700	0.115277	0.097598	0.219314	0.190123	0.036578	0.031097	0.091034	0.077616	0.039924	0.032301	0.091710	0.078322	0.039598	0.032660	0.094162	0.077991
0.120477	0.100752	0.219223	0.191237	0.116831	0.097899	0.223076	0.191140	0.037363	0.031628	0.096420	0.078379	0.042425	0.032641	0.094011	0.078666	0.039175	0.032970	0.092914	0.078493
0.116473	0.101555	0.220931	0.191866	0.113232	0.098635	0.215758	0.191795	0.037447	0.031820	0.095054	0.079326	0.037965	0.032704	0.094664	0.079481	0.040232	0.033128	0.091979	0.079107
0.116873	0.101980	0.219588	0.192971	0.117322	0.099077	0.226960	0.193650	0.042133	0.031979	0.097534	0.079617	0.041513	0.033033	0.095291	0.080052	0.043337	0.033269	0.096002	0.080438
0.121927	0.102645	0.227265	0.194764	0.113683	0.099783	0.221266	0.194422	0.040683	0.032111	0.095269	0.080406	0.046016	0.033237	0.098523	0.080981	0.044553	0.033736	0.098900	0.081090
0.122415	0.103403	0.226935	0.195194	0.116151	0.100152	0.225388	0.195766	0.040351	0.032358	0.101931	0.081226	0.043512	0.033668	0.099256	0.081702	0.042514	0.033963	0.094864	0.081452
0.118707	0.103596	0.230056	0.196293	0.118921	0.100580	0.227871	0.196223	0.038352	0.032672	0.096572	0.081669	0.038761	0.034105	0.096158	0.082216	0.045878	0.034094	0.101828	0.082105
0.130077	0.104095	0.235993	0.197888	0.117694	0.101369	0.226170	0.197279	0.039475	0.032966	0.100983	0.082660	0.054593	0.034399	0.105587	0.083433	0.041327	0.034545	0.096101	0.082943
0.122102	0.104588	0.228284	0.198708	0.119469	0.101471	0.229768	0.197978	0.040944	0.033131	0.100942	0.083386	0.041235	0.034576	0.098570	0.084281	0.045005	0.034845	0.097601	0.083953
0.123432	0.105085	0.227567	0.199061	0.119901	0.102142	0.233110	0.198851	0.040000	0.033258	0.101028	0.084154	0.045912	0.034876	0.099315	0.084961	0.039792	0.035183	0.096040	0.085207
0.124298	0.105851	0.234183	0.199924	0.117715	0.102740	0.225920	0.199728	0.039219	0.033460	0.098631	0.084512	0.043057	0.034966	0.100801	0.085847	0.045607	0.035322	0.102872	0.085931
0.120676	0.106349	0.224319	0.201630	0.117435	0.103041	0.226407	0.201161	0.043600	0.033567	0.101629	0.085986	0.044570	0.035349	0.097832	0.086684	0.046706	0.035536	0.102385	0.086549
0.121894	0.106760	0.227585	0.202304	0.120768	0.103744	0.232285	0.201987	0.039807	0.033884	0.100721	0.086449	0.046618	0.035612	0.101693	0.087199	0.044603	0.035761	0.099968	0.086868
0.123088	0.107523	0.232008	0.202917	0.120082	0.104178	0.231383	0.202883	0.041649	0.034218	0.101873	0.086977	0.043258	0.035690	0.100305	0.087456	0.046263	0.036078	0.101450	0.087476
0.124193	0.107702	0.233203	0.204276	0.119265	0.104493	0.232104	0.203812	0.042036	0.034277	0.100251	0.087193	0.048699	0.035864	0.106931	0.088145	0.048218	0.036298	0.106070	0.087998
0.119248	0.108269	0.228210	0.204964	0.121408	0.105336	0.235953	0.204253	0.043041	0.034449	0.104753	0.087942	0.040537	0.036087	0.098738	0.088838	0.046316	0.036345	0.099858	0.089429
0.126106	0.108380	0.237373	0.205469	0.126386	0.105554	0.239883	0.205630	0.038759	0.034879	0.100320	0.088731	0.048788	0.036326	0.104966	0.089967	0.045231	0.036839	0.105036	0.089979
0.125070	0.109197	0.228409	0.206209	0.122859	0.106043	0.238375	0.206194	0.041514	0.035109	0.104075	0.089430	0.048199	0.036549	0.100953	0.090550	0.044822	0.036901	0.097986	0.090440
0.126733	0.109787	0.240740	0.207662	0.122095	0.106722	0.234365	0.207488	0.041341	0.035324	0.102603	0.089706	0.047521	0.036773	0.104082	0.090883	0.044899	0.037119	0.101722	0.091328
0.127037	0.110074	0.235662	0.208119	0.117818	0.106906	0.225251	0.208417	0.043651	0.035541	0.102207	0.090179	0.046303	0.037150	0.105078	0.092224	0.047334	0.037320	0.106726	0.092256
0.122903	0.110695	0.231291	0.209574	0.123039	0.107217	0.234393	0.209619	0.043269	0.035691	0.105367	0.091247	0.045125	0.037375	0.103570	0.092508	0.044731	0.037566	0.102839	0.092370
0.129326	0.111154	0.244036	0.210493	0.127178	0.107388	0.244340	0.210302	0.043315	0.035926	0.106454	0.091887	0.046151	0.037575	0.108362	0.092821	0.045987	0.037723	0.103666	0.093032
0.129818	0.111457	0.240436	0.211202	0.119806	0.108061	0.234082	0.211288	0.047698	0.036096	0.111309	0.092234	0.046581	0.037728	0.110164	0.094295	0.048309	0.038123	0.106077	0.093379
0.129425	0.111621	0.245814	0.211680	0.125626	0.108421	0.239940	0.212058	0.044137	0.036260	0.107454	0.093013	0.049438	0.037949	0.110336	0.094778	0.047445	0.038420	0.107958	0.094505
0.129836	0.112074	0.242272	0.213162	0.127608	0.108836	0.244773	0.213183	0.045799	0.036603	0.109398	0.093665	0.049874	0.038129	0.109732	0.095037	0.050219	0.038743	0.110808	0.094888
0.130426	0.112472	0.245991	0.213862	0.126730	0.109286	0.241952	0.213403	0.045345	0.036715	0.110428	0.093878	0.049850	0.038394	0.110961	0.095697	0.047996	0.038837	0.108694	0.095383
0.133318	0.112787	0.253360	0.214683	0.129305	0.109570	0.245948	0.214434	0.043777	0.036889	0.106484	0.094642	0.051630	0.038581	0.111239	0.096330	0.052213	0.039080	0.111357	0.096131
0.134478	0.113129	0.249317	0.215384	0.128749	0.110144	0.246495	0.215309	0.043987	0.037017	0.110241	0.094945	0.049261	0.038744	0.113718	0.096862	0.049247	0.039265	0.114182	0.096593
0.127612	0.113539	0.243729	0.216209	0.129962	0.110417	0.254093	0.215857	0.044565	0.037220	0.111880	0.095879	0.055380	0.038982	0.113717	0.097032	0.051720	0.039347	0.113770	0.097022
0.130000	0.114024	0.247062	0.217110	0.127390	0.111042	0.247635	0.216561	0.044543	0.037530	0.111166	0.096499	0.046583	0.039444	0.110795	0.097885	0.049058	0.039528	0.108093	0.097766
0.134536	0.114225	0.251220	0.217362	0.130488	0.111318	0.245885	0.217372	0.045647	0.037602	0.111806	0.097157	0.053934	0.039766	0.117081	0.098122	0.049612	0.040020	0.112956	0.098545
0.133682	0.114873	0.249500	0.218330	0.125740	0.112058	0.240406	0.217730	0.046586	0.037792	0.113216	0.097824	0.050651	0.039922	0.114350	0.099324	0.048231	0.040326	0.111290	0.099065
0.135165	0.115267	0.253888	0.219198	0.131044	0.112320	0.256614	0.219115	0.043868	0.037954	0.110356	0.098058	0.046220	0.040157	0.109937	0.099983	0.051812	0.040459	0.114205	0.099896
0.136839	0.115954	0.258626	0.220328	0.131144	0.112722	0.253376	0.219483	0.047576	0.038076	0.116336	0.098645	0.049498	0.040310	0.113030	0.100399	0.051902	0.040574	0.115031	0.100128
0.133636	0.116371	0.247359	0.220968	0.135298	0.113166	0.256777	0.221001	0.045997	0.038311	0.112565	0.099471	0.052270	0.040475	0.112350	0.100778	0.052176	0.040849	0.115547	0.100911
0.135535	0.116727	0.253210	0.221826	0.130405	0.113778	0.246682	0.221603	0.044542	0.038553	0.113864	0.100298	0.048372	0.040645	0.113760	0.101806	0.056544	0.041148	0.117809	0.101361
0.132649	0.117079	0.246426	0.222298	0.133054	0.114170	0.254635	0.222334	0.046330	0.038767	0.115405	0.100636	0.058347	0.040825	0.121532	0.102316	0.052043	0.041277	0.114674	0.102317
0.135159	0.117388	0.256293	0.223281	0.129992	0.114378	0.253570	0.223508	0.046991	0.038933	0.114632	0.101285	0.053121	0.041362	0.114751	0.102564	0.050131	0.041436	0.112071	0.102627
0.136302	0.117701	0.255149	0.224473	0.133735	0.114889	0.257333	0.224243	0.048612	0.039049	0.117239	0.101816	0.049028	0.041546	0.115515	0.103645	0.053454	0.041788	0.121196	0.103704
0.134640	0.118214	0.253693	0.225173	0.137164	0.115133	0.261144	0.225085	0.044795	0.039363	0.115143	0.102488	0.055353	0.041674	0.119057	0.103820	0.052371	0.041892	0.116188	0.104247
0.138379	0.118570	0.259904	0.225775	0.133474	0.115512	0.260046	0.225968	0.046742	0.039581	0.114915	0.103287	0.050289	0.041790	0.114312	0.104340	0.053930	0.042148	0.119612	0.104741
0.136766	0.119377	0.258593	0.227106	0.133850	0.115745	0.258229	0.226285	0.047616	0.039705	0.114461	0.103700	0.049911	0.042006	0.117678	0.105121	0.055743	0.042448	0.120908	0.105367
0.136336	0.119868	0.257994	0.228146	0.131957	0.116361	0.252704	0.227457	0.048116	0.039877	0.114980	0.104541	0.055302	0.042207	0.121544	0.105466	0.050707	0.042600	0.119265	0.105837
0.137573	0.120349	0.261340	0.228428	0.133076	0.117364	0.258667	0.228010	0.048437	0.040084	0.120343	0.104699	0.059389	0.042238	0.122969	0.105883	0.055429	0.042802	0.119811	0.106723
0.135753	0.120823	0.256553	0.229085	0.136253	0.117524	0.264764	0.228967	0.050692	0.040334	0.121261	0.105206	0.056296	0.042541	0.124652	0.106333	0.058733	0.042925	0.122048	0.107088
0.136894	0.121274	0.261095	0.230205	0.132652	0.118088	0.256218	0.229439	0.048722	0.040446	0.117806	0.105399	0.052065	0.042810	0.122120	0.107108	0.052491	0.043089	0.122835	0.107669
0.138025	0.121558	0.261456	0.230661	0.138699	0.118180	0.263144	0.230304	0.049960	0.040558	0.117663	0.105813	0.059406	0.042952	0.123424	0.107531	0.058012	0.043317	0.124033	0.108083
0.142053	0.122081	0.266232	0.231148	0.133019	0.118603	0.254265	0.231878	0.049594	0.040771	0.122652	0.106421	0.050243	0.043041	0.119978	0.108608	0.056519	0.043502	0.124754	0.108798
0.143283	0.122319	0.267911	0.232766	0.137329	0.119128	0.265885	0.232357	0.048392	0.041048	0.118503	0.107371	0.055814	0.043387	0.124354	0.109208	0.062255	0.043677	0.126214	0.109781
0.141289	0.122816	0.266521	0.233387	0.136512	0.119606	0.262460	0.234062	0.053404	0.041193	0.123273	0.107833	0.056526	0.043459	0.124159	0.109715	0.060039	0.043867	0.129707	0.110123
0.142356	0.122999	0.267750	0.234449	0.138492	0.119780	0.271106	0.234514	0.048704	0.041393	0.121616	0.108156	0.054294	0.043642	0.123271	0.110537	0.059723	0.044064	0.126695	0.111102
0.142292	0.123446	0.266425	0.234732	0.134669	0.120333	0.259411	0.234718	0.052491	0.041539	0.122033	0.108417	0.056956	0.043941	0.124312	0.111096	0.052783	0.044177	0.122223	0.111401
0.143624	0.124037	0.266257	0.236239	0.138213	0.120561	0.269260	0.236213	0.054278	0.041672	0.125718	0.109396	0.062903	0.044055	0.132879	0.111554	0.051540	0.044602	0.125908	0.112087
0.145281	0.124221	0.274849	0.237183	0.138865	0.120942	0.262992	0.236623	0.051245	0.041920	0.125718	0.109691	0.056395	0.044418	0.127763	0.112082	0.060440	0.044924	0.125911	0.112342
0.145830	0.124935	0.270589	0.237574	0.135155	0.121529	0.266412	0.237267	0.051396	0.042286	0.122425	0.110856	0.058032	0.044588	0.123298	0.112433	0.058870	0.044950	0.126104	0.112912
0.143225	0.125051	0.268598	0.239105	0.137516	0.122094	0.262199	0.237844	0.050621	0.042370	0.126800	0.111050	0.061511	0.044745	0.129892	0.113195	0.060780	0.044993	0.129323	0.113202
0.144607	0.125597	0.266752	0.239943	0.142302	0.122425	0.270731	0.239202	0.048237	0.042518	0.124677	0.111707	0.058140	0.044892	0.129795	0.113729	0.056919	0.045228	0.126997	0.113652
0.144459	0.126215	0.270093	0.240007	0.141425	0.122776	0.273337	0.239605	0.057743	0.042702	0.131027	0.112177	0.058126	0.045215	0.132373	0.114340	0.059598	0.045643	0.131385	0.114352
0.146207	0.126552	0.274594	0.241219	0.141304	0.123209	0.272977	0.240542	0.050231	0.042938	0.123504	0.112707	0.059387	0.045377	0.131099	0.114810	0.061218	0.045877	0.129474	0.115036
0.144136	0.127137	0.271465	0.241923	0.142187	0.123715	0.274330	0.241230	0.050559	0.043045	0.126334	0.113408	0.062094	0.045649	0.131446	0.115536	0.056203	0.045976	0.131270	0.115856
0.148483	0.127295	0.276239	0.242483	0.138393	0.124314	0.266573	0.241935	0.048803	0.043234	0.124478	0.113885	0.065501	0.045895	0.133940	0.116324	0.061042	0.046327	0.133296	0.116098
0.147245	0.127615	0.276483	0.243164	0.146276	0.124588	0.277812	0.243063	0.057872	0.043510	0.133012	0.114549	0.062740	0.046108	0.136894	0.116667	0.058419	0.046531	0.129066	0.116482
0.142132	0.128011	0.271862	0.244697	0.142167	0.124985	0.271575	0.243902	0.054572	0.043631	0.130888	0.114937	0.063816	0.046255	0.134300	0.117344	0.059756	0.046695	0.133519	0.117343
0.144821	0.128240	0.277217	0.245329	0.146765	0.125698	0.281535	0.244387	0.054637	0.043806	0.131259	0.115654	0.069276	0.046438	0.135374	0.117638	0.056448	0.046979	0.133750	0.117813
0.145215	0.128562	0.275932	0.246785	0.148760	0.125929	0.281433	0.245979	0.057308	0.044012	0.132991	0.115732	0.058572	0.046683	0.133146	0.117991	0.060366	0.047056	0.134902	0.118533
0.146933	0.129343	0.278176	0.247306	0.143481	0.126186	0.273310	0.246698	0.053522	0.044321	0.130860	0.116834	0.052328	0.046891	0.131654	0.119379	0.062948	0.047398	0.135866	0.119220
0.147833	0.129770	0.282556	0.248120	0.148099	0.126396	0.278627	0.247902	0.055633	0.044532	0.130531	0.117134	0.061333	0.047017	0.136542	0.119943	0.068615	0.047551	0.139219	0.120052
0.150714	0.130089	0.285542	0.248852	0.148671	0.126969	0.280534	0.248433	0.059369	0.044624	0.132857	0.117967	0.060323	0.047347	0.135210	0.120315	0.067191	0.047840	0.138135	0.120766
0.149408	0.130468	0.280951	0.249691	0.148076	0.127148	0.287516	0.249935	0.054127	0.044752	0.133361	0.118291	0.055660	0.047553	0.133004	0.121028	0.056154	0.048082	0.133979	0.121493
0.148860	0.130756	0.276594	0.250242	0.143749	0.127674	0.275642	0.250318	0.052354	0.044911	0.130551	0.118565	0.064488	0.047768	0.138987	0.121398	0.059222	0.048288	0.135689	0.121765
0.155786	0.131230	0.290669	0.251280	0.146986	0.127883	0.282287	0.250918	0.055508	0.045145	0.133729	0.119405	0.067735	0.047971	0.139875	0.121676	0.067345	0.048566	0.138889	0.121974
0.149553	0.131964	0.283569	0.251825	0.145038	0.128376	0.279998	0.251735	0.053509	0.045389	0.135991	0.119838	0.068448	0.048259	0.143150	0.122765	0.060385	0.048625	0.138771	0.122614
0.148122	0.132210	0.280275	0.252586	0.151297	0.128794	0.286950	0.251912	0.054642	0.045616	0.135784	0.120307	0.073195	0.048336	0.144530	0.123182	0.067354	0.048819	0.140893	0.123203
0.151690	0.132441	0.285978	0.253679	0.147788	0.129564	0.281405	0.253217	0.053191	0.045698	0.135296	0.120638	0.062849	0.048363	0.140191	0.123368	0.062973	0.048993	0.139959	0.123662
0.150769	0.132820	0.285982	0.254185	0.148905	0.129871	0.288537	0.253679	0.058748	0.045936	0.136454	0.121348	0.056982	0.048663	0.139800	0.124307	0.060515	0.049181	0.136255	0.123996
0.154351	0.133120	0.290381	0.255099	0.146745	0.130039	0.285893	0.254047	0.055660	0.046102	0.137527	0.121517	0.062047	0.048758	0.140245	0.124743	0.058164	0.049547	0.137412	0.124591
0.156934	0.133741	0.295020	0.255715	0.152001	0.130486	0.291062	0.255680	0.059579	0.046219	0.137452	0.122117	0.068578	0.049078	0.142719	0.125351	0.074688	0.049723	0.146413	0.124954
0.148790	0.134301	0.279932	0.256525	0.146781	0.130680	0.280952	0.256326	0.055100	0.046538	0.136772	0.122753	0.068043	0.049305	0.144212	0.125470	0.066720	0.049862	0.145491	0.125321
0.157118	0.134499	0.291666	0.257437	0.150565	0.131150	0.291736	0.257203	0.056995	0.046712	0.139133	0.123271	0.064165	0.049577	0.143465	0.126398	0.060392	0.050003	0.140253	0.126400
0.156752	0.134749	0.293359	0.258164	0.156279	0.131522	0.296954	0.257877	0.056713	0.046863	0.138347	0.123844	0.072874	0.049708	0.147979	0.126626	0.069424	0.050198	0.144870	0.126916
0.155865	0.134902	0.288220	0.259442	0.151594	0.131897	0.288306	0.258447	0.056797	0.047031	0.141166	0.124262	0.070448	0.049764	0.146357	0.127252	0.068696	0.050303	0.145669	0.127308
0.155900	0.135710	0.292426	0.260097	0.155948	0.132161	0.298485	0.259369	0.061266	0.047222	0.143981	0.124653	0.063990	0.050150	0.145755	0.127548	0.060357	0.050457	0.143697	0.127774
0.156520	0.135894	0.294605	0.260211	0.157723	0.132809	0.297488	0.260205	0.056657	0.047373	0.141649	0.124879	0.071861	0.050399	0.147034	0.128138	0.062729	0.050903	0.145103	0.127958
0.162306	0.136547	0.302558	0.260710	0.156910	0.133171	0.297695	0.260537	0.054887	0.047564	0.136538	0.125724	0.062454	0.050590	0.142241	0.128529	0.065224	0.051104	0.146988	0.128738
0.155515	0.136947	0.289971	0.261383	0.152122	0.133529	0.290491	0.261333	0.055486	0.047714	0.139875	0.126242	0.067229	0.050687	0.147379	0.129037	0.070751	0.051193	0.148780	0.129155
0.158357	0.137113	0.295799	0.262000	0.156204	0.133802	0.293411	0.261864	0.058679	0.047935	0.141791	0.126866	0.067586	0.050991	0.146344	0.129409	0.068085	0.051438	0.146044	0.129757
0.161814	0.137467	0.302965	0.262781	0.161310	0.134408	0.299057	0.262397	0.060638	0.048004	0.141623	0.127590	0.064410	0.051117	0.146495	0.129955	0.070561	0.051583	0.150826	0.130454
0.161362	0.138136	0.299689	0.264391	0.152796	0.134659	0.296871	0.262998	0.057596	0.048221	0.142967	0.127996	0.070914	0.051287	0.147206	0.130370	0.074495	0.051697	0.153012	0.130854
0.159727	0.138514	0.298457	0.264994	0.157312	0.134962	0.304223	0.263781	0.060351	0.048366	0.144153	0.128874	0.070678	0.051602	0.148392	0.131271	0.079586	0.051874	0.157415	0.131271
0.160496	0.138664	0.301957	0.265545	0.159819	0.135691	0.304492	0.264398	0.059332	0.048603	0.144873	0.128973	0.067372	0.051781	0.149260	0.131731	0.066474	0.052050	0.146226	0.131744
0.164524	0.139101	0.304644	0.265918	0.160707	0.135837	0.301119	0.265293	0.056865	0.048764	0.141071	0.129554	0.073695	0.051846	0.152519	0.132372	0.071441	0.052261	0.151593	0.132565
0.163838	0.139862	0.307665	0.267003	0.155897	0.136200	0.304998	0.266923	0.065426	0.048905	0.148874	0.129945	0.074831	0.052293	0.152014	0.132735	0.063865	0.052516	0.146646	0.132788
0.161943	0.140309	0.301858	0.267823	0.156146	0.136863	0.301893	0.267597	0.059428	0.049211	0.145535	0.130501	0.078957	0.052560	0.156884	0.133335	0.074497	0.052833	0.151992	0.132945
0.160009	0.140497	0.301365	0.268540	0.157331	0.137682	0.300729	0.268215	0.061356	0.049420	0.148154	0.130973	0.066961	0.052706	0.151066	0.133724	0.073986	0.052906	0.151940	0.134052
0.158519	0.140878	0.304026	0.269166	0.156386	0.137912	0.302675	0.269164	0.061857	0.049513	0.150619	0.131357	0.068778	0.052883	0.154159	0.134075	0.075198	0.053039	0.152977	0.134585
0.161477	0.141456	0.303025	0.270037	0.161513	0.138129	0.310345	0.269500	0.066777	0.049712	0.150420	0.131651	0.059453	0.053113	0.144243	0.134642	0.074520	0.053263	0.155648	0.135209
0.156846	0.141831	0.296100	0.270239	0.162245	0.138465	0.305028	0.270327	0.062355	0.049807	0.148094	0.132369	0.078513	0.053216	0.156893	0.135028	0.074122	0.053572	0.156138	0.135495
0.166062	0.142190	0.312177	0.271532	0.158618	0.139026	0.299605	0.270952	0.059826	0.049975	0.147383	0.132815	0.063696	0.053459	0.153367	0.135788	0.064908	0.053865	0.153239	0.136367
0.161826	0.142609	0.309381	0.271921	0.165840	0.139322	0.309062	0.271391	0.063946	0.050188	0.152057	0.133456	0.085830	0.053550	0.160427	0.136375	0.067210	0.054068	0.151367	0.136769
0.166516	0.143022	0.315519	0.272817	0.161080	0.139742	0.303527	0.272334	0.069653	0.050223	0.150637	0.134033	0.071318	0.053709	0.153856	0.136884	0.072635	0.054246	0.154565	0.137249
0.164851	0.143274	0.308681	0.273317	0.157437	0.139896	0.304582	0.273061	0.070932	0.050448	0.152484	0.134337	0.067414	0.053860	0.153219	0.137651	0.075008	0.054417	0.154869	0.137842
0.169133	0.143919	0.311071	0.274188	0.156825	0.140507	0.301502	0.274046	0.061745	0.050644	0.148433	0.134851	0.075369	0.054181	0.159607	0.138043	0.081318	0.054730	0.160838	0.138254
0.166898	0.144145	0.305742	0.274799	0.161583	0.140621	0.309226	0.274465	0.061242	0.050750	0.151225	0.135218	0.078084	0.054354	0.163210	0.138509	0.068281	0.054875	0.155134	0.138737
0.165197	0.144665	0.307839	0.275666	0.159543	0.141059	0.313252	0.275355	0.061868	0.051081	0.150934	0.135821	0.079956	0.054463	0.163469	0.138822	0.070671	0.055143	0.156271	0.139271
0.167812	0.144999	0.315440	0.276301	0.161063	0.141667	0.304190	0.275624	0.063352	0.051152	0.150954	0.136158	0.074200	0.054664	0.160594	0.139011	0.073943	0.055294	0.158088	0.139467
0.166048	0.145239	0.308739	0.276802	0.161659	0.142491	0.309443	0.276523	0.060680	0.051396	0.152045	0.136713	0.074094	0.054710	0.157465	0.139951	0.073493	0.055534	0.159195	0.139790
0.162327	0.145350	0.310032	0.277503	0.161831	0.142576	0.308457	0.277539	0.066260	0.051491	0.156460	0.136964	0.073775	0.055018	0.157684	0.140472	0.077167	0.055670	0.157035	0.140403
0.168929	0.145960	0.322375	0.278724	0.164160	0.142981	0.311581	0.278124	0.063630	0.051615	0.151707	0.137499	0.068023	0.055169	0.155098	0.140708	0.082572	0.055784	0.162977	0.141114
0.168852	0.146669	0.314755	0.278825	0.161294	0.143511	0.310449	0.278758	0.061172	0.051770	0.152630	0.138108	0.077639	0.055556	0.163270	0.140920	0.073710	0.056045	0.160543	0.141735
0.168252	0.146795	0.312592	0.279682	0.161271	0.143714	0.308872	0.279480	0.061807	0.051979	0.153271	0.138449	0.066703	0.055790	0.155954	0.141509	0.077655	0.056244	0.162928	0.142317
0.172331	0.147235	0.320224	0.280730	0.165069	0.144222	0.312787	0.280193	0.062436	0.052233	0.152352	0.138941	0.080794	0.055988	0.164540	0.142029	0.079445	0.056472	0.163057	0.142555
0.171565	0.147745	0.318488	0.281529	0.169644	0.144420	0.319662	0.281419	0.060242	0.052422	0.152379	0.139584	0.080856	0.056118	0.165047	0.142393	0.084426	0.056576	0.167432	0.143023
0.174388	0.148234	0.320466	0.282203	0.164965	0.144792	0.318513	0.282337	0.066715	0.052562	0.155679	0.140117	0.078869	0.056287	0.161901	0.142872	0.076448	0.056786	0.164255	0.143422
0.171773	0.148741	0.316825	0.283002	0.164424	0.145316	0.315094	0.282779	0.067648	0.052720	0.158321	0.140325	0.079035	0.056459	0.162446	0.143475	0.084478	0.056958	0.167548	0.144135
0.172915	0.149032	0.327294	0.284252	0.165692	0.145767	0.318154	0.283311	0.068790	0.052843	0.160357	0.140704	0.083238	0.056537	0.168085	0.144009	0.072766	0.057039	0.163939	0.144699
0.169029	0.149385	0.317235	0.284723	0.163394	0.145978	0.316343	0.284257	0.061951	0.053011	0.156230	0.141018	0.081725	0.056742	0.165289	0.144261	0.076932	0.057300	0.164346	0.144803
0.174300	0.149702	0.326533	0.285248	0.170229	0.146484	0.322199	0.284525	0.066776	0.053135	0.157890	0.141432	0.075484	0.056960	0.162571	0.144690	0.082630	0.057463	0.166968	0.145391
0.170391	0.150344	0.322631	0.286234	0.169165	0.146830	0.324093	0.285161	0.065086	0.053204	0.161677	0.141944	0.079456	0.057172	0.164279	0.145115	0.085370	0.057634	0.168956	0.146090
0.172133	0.150639	0.330857	0.286712	0.170185	0.147308	0.324880	0.285716	0.073296	0.053443	0.163817	0.142230	0.077681	0.057269	0.164740	0.145372	0.082130	0.057699	0.170934	0.146521
0.170489	0.151020	0.322219	0.287682	0.166107	0.147770	0.320779	0.286786	0.063122	0.053625	0.159460	0.142924	0.085907	0.057472	0.168569	0.145910	0.067403	0.057932	0.161600	0.146999
0.176599	0.151162	0.329513	0.288366	0.170818	0.147925	0.331734	0.288132	0.069645	0.053744	0.162400	0.143488	0.075991	0.057723	0.166391	0.146781	0.068973	0.058005	0.162339	0.147448
0.178049	0.151385	0.328306	0.289175	0.170890	0.148442	0.325201	0.288859	0.063598	0.053828	0.159735	0.143950	0.071049	0.057977	0.165837	0.147178	0.082998	0.058376	0.170886	0.148150
0.176874	0.151910	0.332094	0.289637	0.173044	0.149024	0.326617	0.289205	0.072231	0.054018	0.162873	0.144511	0.072254	0.058263	0.165029	0.147526	0.084213	0.058534	0.169122	0.148544
0.178573	0.152370	0.327184	0.290322	0.171271	0.149123	0.329591	0.289439	0.069518	0.054201	0.164811	0.144779	0.078009	0.058378	0.167220	0.148132	0.084744	0.058834	0.170730	0.149041
0.173537	0.152756	0.322595	0.291185	0.170905	0.149357	0.325355	0.290404	0.066647	0.054382	0.160707	0.145265	0.088733	0.058618	0.175125	0.148688	0.078082	0.058950	0.165533	0.149298
0.172718	0.153178	0.328542	0.291706	0.175014	0.149976	0.324168	0.291148	0.068675	0.054505	0.163267	0.145793	0.076359	0.058804	0.167648	0.148985	0.080510	0.059176	0.171725	0.149634
0.177371	0.153439	0.329313	0.292445	0.171902	0.150603	0.324918	0.291753	0.073742	0.054790	0.164795	0.146262	0.078774	0.058913	0.168284	0.149678	0.075542	0.059401	0.166424	0.150118
0.178726	0.153980	0.331842	0.293551	0.175782	0.150874	0.327199	0.292400	0.079622	0.054925	0.170519	0.146994	0.083134	0.059110	0.172694	0.150026	0.088362	0.059603	0.175401	0.150460
0.177475	0.154303	0.330104	0.293975	0.171630	0.151202	0.324288	0.293285	0.068017	0.055028	0.163056	0.147570	0.091280	0.059221	0.177405	0.150392	0.087564	0.059707	0.175957	0.151166
0.177028	0.154639	0.331147	0.294767	0.174574	0.151811	0.331030	0.294007	0.067747	0.055242	0.162782	0.147648	0.082074	0.059409	0.174174	0.150769	0.085064	0.059858	0.172552	0.151709
0.178951	0.155015	0.338814	0.295814	0.173347	0.152090	0.325833	0.295251	0.069063	0.055409	0.165359	0.148340	0.081678	0.059566	0.174409	0.151248	0.078319	0.060201	0.173299	0.152042
0.177049	0.155503	0.332301	0.296090	0.177291	0.152260	0.331037	0.295503	0.068416	0.055654	0.164772	0.149005	0.078523	0.059866	0.173388	0.151655	0.088029	0.060471	0.177645	0.152588
0.181565	0.156160	0.332872	0.297006	0.174354	0.152838	0.330394	0.296193	0.070137	0.055731	0.164694	0.149057	0.085094	0.060039	0.176010	0.152357	0.077543	0.060722	0.173379	0.153204
0.182356	0.156480	0.339020	0.297401	0.174326	0.153211	0.332694	0.296999	0.070021	0.055781	0.166914	0.149530	0.084905	0.060308	0.176745	0.152786	0.081422	0.060948	0.175468	0.153593
0.184066	0.157065	0.339822	0.298617	0.176987	0.153463	0.333004	0.297874	0.069301	0.056077	0.165276	0.150096	0.080177	0.060450	0.172583	0.153350	0.084701	0.061157	0.177286	0.154381
0.184925	0.157199	0.341749	0.299336	0.179976	0.153877	0.335818	0.298576	0.066438	0.056232	0.162045	0.150722	0.088540	0.060496	0.177629	0.153609	0.089658	0.061247	0.182639	0.154944
0.183179	0.157817	0.333352	0.300066	0.175151	0.154327	0.339267	0.299037	0.070904	0.056396	0.165406	0.151221	0.078056	0.060702	0.168899	0.154180	0.085156	0.061481	0.179082	0.155283
0.185560	0.158266	0.342756	0.300907	0.174441	0.154756	0.335435	0.299878	0.075096	0.056496	0.170519	0.151630	0.086857	0.060871	0.175086	0.155011	0.092760	0.061751	0.179698	0.155585
0.181691	0.158528	0.338865	0.301433	0.184274	0.155204	0.338473	0.300529	0.075365	0.056677	0.172956	0.151973	0.083749	0.061073	0.177932	0.155540	0.081941	0.061815	0.175547	0.156154
0.187016	0.158878	0.345864	0.301684	0.183203	0.155455	0.343199	0.301086	0.073186	0.056831	0.171892	0.152590	0.092365	0.061332	0.181464	0.155633	0.086823	0.061968	0.180312	0.156758
0.180144	0.159454	0.334560	0.302126	0.182088	0.155835	0.343040	0.301959	0.069889	0.056935	0.168710	0.152925	0.100146	0.061527	0.187536	0.156290	0.091848	0.062090	0.180716	0.156924
0.190753	0.159681	0.347494	0.303081	0.179081	0.156139	0.341973	0.302489	0.071070	0.057078	0.170297	0.153696	0.095226	0.061716	0.183828	0.156935	0.085153	0.062438	0.177321	0.157491
0.185188	0.160110	0.343568	0.304124	0.175614	0.156713	0.335435	0.303231	0.069167	0.057288	0.168883	0.153888	0.077529	0.061894	0.174663	0.157654	0.097113	0.062739	0.184018	0.157762
0.185645	0.160478	0.341674	0.305013	0.182839	0.156948	0.347377	0.303864	0.072128	0.057492	0.169958	0.154477	0.080089	0.062139	0.175984	0.157788	0.100368	0.062926	0.188165	0.158369
0.188378	0.160788	0.344563	0.305665	0.178873	0.157517	0.339074	0.304960	0.068384	0.057768	0.170303	0.155072	0.074718	0.062292	0.173672	0.158093	0.089246	0.063106	0.182133	0.158902
0.182731	0.161326	0.342668	0.305986	0.180029	0.157680	0.343492	0.305631	0.077763	0.057806	0.175111	0.155312	0.089797	0.062435	0.185225	0.158598	0.081169	0.063268	0.175580	0.159277
0.186475	0.161725	0.347549	0.306704	0.182209	0.158320	0.341714	0.306409	0.074855	0.058030	0.172082	0.155802	0.091127	0.062679	0.183232	0.158828	0.090772	0.063412	0.182699	0.159661
0.193585	0.161945	0.351988	0.307747	0.176680	0.158680	0.338431	0.307108	0.069913	0.058292	0.174270	0.156216	0.082033	0.062801	0.178621	0.159340	0.095927	0.063578	0.185702	0.160363
0.187405	0.162229	0.351244	0.308348	0.185336	0.158814	0.349452	0.307840	0.079979	0.058335	0.174437	0.157149	0.097025	0.062942	0.190040	0.159452	0.094737	0.063820	0.186125	0.161250
0.188920	0.162737	0.346384	0.309021	0.183665	0.159301	0.346917	0.308369	0.071249	0.058655	0.172054	0.157521	0.100455	0.063133	0.190092	0.159909	0.087504	0.063921	0.181457	0.161732
0.190012	0.162988	0.353361	0.309943	0.187181	0.159578	0.347975	0.308858	0.072884	0.058746	0.172822	0.157791	0.097333	0.063436	0.191138	0.160855	0.076209	0.064060	0.176841	0.161975
0.181937	0.163438	0.341383	0.310552	0.185152	0.160099	0.353678	0.309763	0.075154	0.058910	0.177364	0.158258	0.078313	0.063600	0.179749	0.161384	0.083827	0.064217	0.182161	0.162602
0.191792	0.163648	0.356100	0.311123	0.187000	0.160342	0.353284	0.310248	0.072039	0.059058	0.176443	0.158988	0.092899	0.063909	0.192570	0.162217	0.086750	0.064445	0.182706	0.162893
0.187306	0.164086	0.349359	0.311826	0.184884	0.160930	0.350251	0.310657	0.071003	0.059191	0.178055	0.159395	0.102547	0.063950	0.193138	0.162740	0.086706	0.064757	0.183216	0.163362
0.189705	0.164531	0.358612	0.312402	0.188433	0.161213	0.353352	0.311751	0.069649	0.059402	0.175311	0.159824	0.105042	0.064140	0.195805	0.163093	0.092495	0.064966	0.185956	0.163798
0.189243	0.164580	0.354584	0.312849	0.193983	0.161436	0.357200	0.312807	0.074788	0.059469	0.177849	0.160418	0.092078	0.064441	0.191176	0.163414	0.098306	0.065145	0.193698	0.164583
0.192700	0.165102	0.353511	0.313912	0.185958	0.161823	0.353282	0.313273	0.079534	0.059620	0.181303	0.161048	0.089208	0.064480	0.187181	0.163862	0.092029	0.065303	0.187723	0.164843
0.194812	0.165413	0.359461	0.314353	0.193416	0.162516	0.361019	0.313705	0.073623	0.059666	0.184381	0.161450	0.090022	0.064708	0.190591	0.164320	0.092548	0.065526	0.189057	0.165148
0.186634	0.165871	0.348276	0.315057	0.195158	0.162684	0.357126	0.314010	0.068164	0.059853	0.179829	0.161894	0.101575	0.064844	0.199166	0.164579	0.092038	0.065636	0.190366	0.165701
0.197219	0.166409	0.361623	0.315746	0.184935	0.163118	0.348870	0.315134	0.075573	0.060020	0.179911	0.162106	0.096687	0.065132	0.194384	0.164989	0.103177	0.065878	0.190661	0.166266
0.195606	0.166712	0.363412	0.316466	0.187849	0.163308	0.351869	0.316125	0.072520	0.060213	0.181547	0.162482	0.101167	0.065194	0.198116	0.165516	0.094080	0.065984	0.189203	0.166563
0.192343	0.167030	0.354740	0.316989	0.192795	0.163959	0.358709	0.316802	0.076710	0.060423	0.179839	0.163165	0.091530	0.065381	0.192247	0.166095	0.091504	0.066112	0.190040	0.167044
0.196859	0.167390	0.357208	0.317815	0.189898	0.164117	0.356213	0.317304	0.071045	0.060607	0.180913	0.163912	0.092862	0.065442	0.192420	0.166454	0.099000	0.066352	0.195849	0.167679
0.187317	0.167768	0.355907	0.318799	0.187684	0.164529	0.361197	0.318029	0.076150	0.060677	0.182093	0.164274	0.089585	0.065725	0.190314	0.166745	0.096000	0.066538	0.194018	0.168314
0.192838	0.168314	0.358857	0.319246	0.190802	0.165090	0.359183	0.318876	0.066335	0.060908	0.177506	0.164512	0.104870	0.066008	0.197478	0.167321	0.082789	0.066754	0.183293	0.168675
0.196757	0.168611	0.362624	0.320477	0.187455	0.165128	0.350468	0.319340	0.072049	0.061049	0.184768	0.164997	0.087491	0.066283	0.192743	0.167987	0.087645	0.067024	0.189131	0.169046
0.201412	0.168998	0.365773	0.320630	0.198145	0.165700	0.369436	0.320329	0.078940	0.061112	0.184149	0.165330	0.092574	0.066366	0.194218	0.168398	0.096260	0.067317	0.195000	0.169430
0.202164	0.169318	0.366695	0.321310	0.191513	0.166238	0.358074	0.320860	0.081047	0.061395	0.186598	0.166003	0.097164	0.066522	0.198030	0.168875	0.092079	0.067479	0.190634	0.169924
0.193757	0.169895	0.362821	0.321882	0.193811	0.166341	0.360735	0.321479	0.085618	0.061485	0.188139	0.166200	0.106243	0.066716	0.202812	0.169355	0.095952	0.067663	0.192242	0.170559
0.201711	0.170040	0.370644	0.322377	0.195746	0.166852	0.360008	0.321922	0.076197	0.061569	0.185964	0.166571	0.102330	0.066950	0.197605	0.169731	0.094862	0.067783	0.197042	0.170679
0.201752	0.170353	0.368699	0.322842	0.199978	0.167425	0.366130	0.322606	0.076058	0.061897	0.185377	0.167196	0.090859	0.067151	0.193524	0.170188	0.112527	0.068093	0.204054	0.171184
0.200720	0.170667	0.370266	0.323796	0.196435	0.167750	0.366671	0.323759	0.078549	0.061944	0.186279	0.167530	0.097437	0.067418	0.200473	0.170471	0.111586	0.068246	0.202792	0.171899
0.198701	0.171069	0.363146	0.324454	0.189891	0.167927	0.360110	0.324076	0.076211	0.062119	0.185851	0.167938	0.088797	0.067674	0.194123	0.171010	0.096027	0.068475	0.197225	0.172054
0.204275	0.171667	0.374809	0.324961	0.193872	0.168209	0.366073	0.324687	0.081141	0.062229	0.186740	0.168385	0.101385	0.067753	0.202494	0.171467	0.092110	0.068623	0.196931	0.172721
0.203352	0.172120	0.373531	0.325861	0.210821	0.168713	0.372673	0.324979	0.081535	0.062468	0.185875	0.168822	0.097661	0.067878	0.197958	0.172134	0.097126	0.068721	0.199457	0.172900
0.206989	0.172509	0.376796	0.326208	0.197133	0.169079	0.367646	0.325607	0.077901	0.062611	0.190152	0.169292	0.113981	0.067983	0.208362	0.172469	0.107913	0.068895	0.205521	0.173447
0.207582	0.172823	0.376788	0.327608	0.197741	0.169337	0.369495	0.326383	0.079215	0.062757	0.189240	0.169627	0.094607	0.068300	0.197684	0.173019	0.103235	0.069244	0.203854	0.173888
0.204857	0.173007	0.368831	0.328062	0.199663	0.169973	0.372941	0.326747	0.075809	0.063067	0.187694	0.170185	0.100876	0.068457	0.201114	0.173309	0.111685	0.069280	0.204535	0.174458
0.202742	0.173311	0.373436	0.328442	0.193200	0.170186	0.365927	0.327521	0.082460	0.063212	0.192819	0.170660	0.103700	0.068584	0.204338	0.174010	0.106497	0.069560	0.203889	0.174855
0.203813	0.173719	0.374312	0.328966	0.198496	0.170596	0.372474	0.328321	0.072025	0.063328	0.186302	0.171050	0.113845	0.068843	0.209127	0.174484	0.107870	0.069720	0.204768	0.175880
0.207897	0.174117	0.372623	0.329452	0.197816	0.170936	0.372601	0.328839	0.087793	0.063413	0.191754	0.171577	0.098277	0.069056	0.203976	0.175036	0.093886	0.069843	0.200325	0.176527
0.213086	0.174310	0.376395	0.330105	0.200153	0.171204	0.373247	0.329877	0.084815	0.063666	0.192874	0.172052	0.102041	0.069265	0.202439	0.175444	0.113583	0.070069	0.211630	0.177008
0.203307	0.174968	0.373056	0.330492	0.198330	0.171848	0.372145	0.330189	0.078151	0.063821	0.190621	0.172493	0.108738	0.069275	0.210301	0.176008	0.103304	0.070301	0.204684	0.177243
0.201200	0.175359	0.370558	0.331476	0.194468	0.172228	0.366608	0.331289	0.079400	0.063979	0.190641	0.172942	0.098048	0.069592	0.199166	0.176468	0.101014	0.070559	0.204323	0.177844
0.204363	0.175685	0.378349	0.331943	0.196818	0.172577	0.368468	0.331916	0.074931	0.064081	0.192229	0.173253	0.108526	0.069786	0.204898	0.176767	0.101841	0.070703	0.202138	0.178396
0.204842	0.175993	0.374087	0.332759	0.200805	0.172737	0.374920	0.332725	0.077722	0.064240	0.189513	0.173757	0.097521	0.070044	0.201129	0.177277	0.093300	0.070809	0.199682	0.178778
0.207807	0.176624	0.380786	0.333573	0.199487	0.173352	0.370801	0.333171	0.084295	0.064353	0.193309	0.174138	0.115624	0.070082	0.213739	0.177615	0.098534	0.071065	0.202083	0.179126
0.201597	0.176940	0.373561	0.334411	0.205600	0.173808	0.377690	0.334172	0.078493	0.064442	0.193261	0.174825	0.110735	0.070218	0.208952	0.177897	0.104939	0.071195	0.209693	0.179379
0.209231	0.177286	0.379661	0.334941	0.204857	0.174206	0.377312	0.335056	0.079746	0.064703	0.190789	0.175101	0.086543	0.070449	0.200355	0.178183	0.095002	0.071421	0.205771	0.179716
0.208867	0.177638	0.379649	0.335854	0.211165	0.174549	0.387262	0.335467	0.081725	0.064820	0.194164	0.175340	0.100455	0.070673	0.204416	0.178584	0.096708	0.071647	0.204847	0.180016
0.211979	0.178119	0.381104	0.336145	0.196177	0.174893	0.372685	0.336011	0.089551	0.065083	0.197678	0.175929	0.099345	0.070843	0.205738	0.178833	0.098133	0.071694	0.207349	0.180719
0.208716	0.178598	0.381454	0.337061	0.206467	0.175372	0.380916	0.336560	0.086866	0.065249	0.195576	0.176417	0.110513	0.070931	0.210688	0.179691	0.086249	0.071906	0.197375	0.181057
0.205009	0.179001	0.379873	0.337897	0.209453	0.175550	0.381439	0.337509	0.090445	0.065407	0.197377	0.176963	0.091640	0.071194	0.207598	0.180171	0.109218	0.072316	0.207771	0.181677
0.211160	0.179538	0.382644	0.338334	0.206098	0.176013	0.376900	0.337858	0.078324	0.065501	0.194067	0.177080	0.100469	0.071311	0.209015	0.180409	0.107587	0.072330	0.210769	0.182219
0.207945	0.179799	0.385475	0.339138	0.204062	0.176480	0.387561	0.338208	0.076880	0.065619	0.195961	0.177246	0.102931	0.071409	0.209821	0.180774	0.104084	0.072502	0.209488	0.182515
0.214690	0.180031	0.385410	0.340347	0.213294	0.176757	0.391899	0.338884	0.082447	0.065764	0.196074	0.178023	0.097344	0.071720	0.212429	0.181454	0.093661	0.072633	0.205576	0.182931
0.200857	0.180243	0.380694	0.340656	0.205342	0.177131	0.382269	0.339817	0.094078	0.065918	0.200412	0.178506	0.113524	0.071862	0.216322	0.181848	0.115036	0.072808	0.213786	0.183052
0.208937	0.180541	0.381440	0.341761	0.194301	0.177506	0.375231	0.339988	0.088824	0.066012	0.201352	0.179097	0.118407	0.071975	0.220798	0.182062	0.107205	0.073012	0.215419	0.183591
0.211631	0.180810	0.392283	0.342125	0.206778	0.178020	0.384866	0.341181	0.078766	0.066199	0.195846	0.179591	0.113055	0.072218	0.215784	0.182619	0.111993	0.073331	0.217833	0.184174
0.215278	0.181147	0.388635	0.342686	0.211732	0.178267	0.391714	0.342171	0.091906	0.066368	0.203265	0.180175	0.104331	0.072407	0.212216	0.183102	0.104956	0.073500	0.214269	0.184535
0.214819	0.181676	0.388169	0.343557	0.206090	0.178762	0.385837	0.342279	0.088671	0.066540	0.206454	0.180366	0.104455	0.072638	0.211530	0.183614	0.106195	0.073592	0.212701	0.185092
0.216023	0.182174	0.390572	0.344377	0.208081	0.179013	0.386599	0.342616	0.081915	0.066721	0.196513	0.180796	0.112475	0.072743	0.218835	0.184317	0.102435	0.073697	0.211172	0.185449
0.217860	0.182743	0.390612	0.344683	0.208082	0.179345	0.390605	0.344166	0.084560	0.066855	0.201289	0.181467	0.112563	0.072944	0.216737	0.184785	0.098547	0.073871	0.204046	0.185774
0.205171	0.182838	0.384311	0.345375	0.214831	0.179638	0.390558	0.344613	0.078703	0.066977	0.196015	0.181896	0.110002	0.073045	0.215196	0.185042	0.102932	0.074072	0.214127	0.186386
0.222320	0.183401	0.395972	0.346161	0.201396	0.180157	0.384380	0.344784	0.078052	0.067081	0.197761	0.182181	0.105502	0.073225	0.212435	0.185381	0.123166	0.074170	0.222008	0.186920
0.211836	0.183651	0.396691	0.346345	0.212335	0.180365	0.384681	0.346352	0.080122	0.067282	0.200507	0.182542	0.105606	0.073421	0.214818	0.185976	0.105284	0.074469	0.210252	0.187477
0.216560	0.183988	0.397581	0.347049	0.204477	0.180509	0.385067	0.346551	0.085791	0.067428	0.204089	0.182884	0.121479	0.073604	0.224332	0.186083	0.104138	0.074567	0.212414	0.187617
0.214375	0.184515	0.396785	0.347436	0.216403	0.181273	0.397812	0.347280	0.084175	0.067565	0.203608	0.183625	0.108002	0.073807	0.217434	0.186610	0.114306	0.074853	0.218034	0.188125
0.211701	0.184686	0.392754	0.348123	0.217673	0.181404	0.397596	0.347655	0.092457	0.067844	0.207730	0.184184	0.096866	0.074005	0.213714	0.187004	0.122303	0.074885	0.220112	0.188576
0.221780	0.184936	0.398911	0.349124	0.212086	0.181811	0.396281	0.348462	0.093495	0.068040	0.209099	0.184482	0.103618	0.074068	0.215168	0.187702	0.110263	0.075049	0.218834	0.189073
0.224329	0.185377	0.411462	0.349577	0.216964	0.182359	0.394921	0.348692	0.079186	0.068176	0.202428	0.185162	0.122124	0.074228	0.226207	0.187800	0.107906	0.075366	0.215858	0.189641
0.221519	0.185604	0.397781	0.349934	0.216238	0.182602	0.390686	0.349557	0.085413	0.068229	0.206201	0.185460	0.107395	0.074542	0.217571	0.188617	0.110724	0.075478	0.218006	0.190001
0.226153	0.186338	0.402253	0.350594	0.215033	0.183176	0.402054	0.350092	0.078657	0.068433	0.205853	0.186146	0.107902	0.074599	0.218939	0.189188	0.112525	0.075647	0.222333	0.190516
0.218690	0.186379	0.403498	0.351344	0.217008	0.183327	0.391861	0.350740	0.095194	0.068530	0.213854	0.186622	0.098154	0.074904	0.215267	0.189856	0.107314	0.075813	0.219227	0.191237
0.215898	0.187114	0.395217	0.352442	0.218300	0.183751	0.401190	0.351390	0.085826	0.068678	0.204163	0.186792	0.114202	0.075095	0.226617	0.190117	0.098904	0.075932	0.211934	0.191514
0.226376	0.187311	0.403728	0.353304	0.215689	0.183942	0.400850	0.351790	0.094800	0.068778	0.213042	0.187674	0.120219	0.075265	0.226350	0.190763	0.111284	0.076262	0.223305	0.192153
0.221082	0.187789	0.399108	0.353804	0.210909	0.184309	0.395011	0.352559	0.089340	0.068996	0.205862	0.187888	0.116901	0.075390	0.223150	0.190947	0.105955	0.076392	0.222445	0.192460
0.222804	0.188045	0.405823	0.354086	0.217033	0.184630	0.403037	0.353922	0.091216	0.069159	0.209708	0.188415	0.117814	0.075705	0.222677	0.191401	0.114579	0.076689	0.224550	0.192811
0.227744	0.188390	0.406100	0.354621	0.205788	0.185105	0.390887	0.354254	0.084934	0.069271	0.207313	0.188858	0.093960	0.075785	0.209662	0.191723	0.115936	0.076860	0.221746	0.193101
0.222877	0.188884	0.406132	0.354988	0.221455	0.185449	0.412792	0.354661	0.097924	0.069385	0.212471	0.188954	0.116444	0.076124	0.224264	0.192349	0.117159	0.076938	0.226395	0.193734
0.218113	0.189337	0.404184	0.355559	0.212864	0.185684	0.398748	0.355149	0.091646	0.069555	0.214115	0.189571	0.113910	0.076300	0.223025	0.192833	0.115984	0.077157	0.228673	0.194343
0.231753	0.189892	0.411756	0.356859	0.217917	0.186109	0.398043	0.356049	0.086380	0.069724	0.210979	0.190114	0.102499	0.076552	0.218126	0.193353	0.122973	0.077241	0.229339	0.194871
0.219385	0.190203	0.400323	0.357168	0.214545	0.186432	0.399372	0.356645	0.094244	0.069890	0.212953	0.190452	0.127824	0.076670	0.228062	0.193767	0.114373	0.077415	0.222981	0.195152
0.225781	0.190400	0.407052	0.357323	0.225486	0.186933	0.409767	0.357336	0.094660	0.070061	0.215791	0.190991	0.115951	0.076754	0.224712	0.194094	0.113242	0.077530	0.227998	0.195267
0.226093	0.190844	0.406799	0.358180	0.222136	0.187480	0.400144	0.358372	0.085934	0.070164	0.210061	0.191259	0.122360	0.077000	0.232447	0.194771	0.108345	0.077597	0.222670	0.196160
0.227318	0.191100	0.410160	0.359061	0.222622	0.187750	0.402480	0.358697	0.080163	0.070253	0.209270	0.191427	0.119044	0.077072	0.228669	0.195249	0.117398	0.077894	0.233777	0.196371
0.234490	0.191276	0.420526	0.359246	0.217830	0.188067	0.400386	0.359511	0.087066	0.070460	0.210240	0.191978	0.121802	0.077239	0.228272	0.195725	0.119398	0.078178	0.232865	0.196889
0.227106	0.191664	0.407191	0.360331	0.221437	0.188400	0.398682	0.360788	0.095353	0.070586	0.214899	0.192074	0.119506	0.077402	0.228264	0.195992	0.111494	0.078276	0.224803	0.197296
0.239484	0.191890	0.413604	0.361331	0.213585	0.188576	0.406292	0.361218	0.089361	0.070673	0.215524	0.192430	0.114011	0.077575	0.225566	0.196327	0.108490	0.078473	0.224240	0.197545
0.228976	0.192471	0.409895	0.361740	0.221998	0.189149	0.407861	0.361833	0.087066	0.070869	0.213070	0.193063	0.125756	0.077685	0.232334	0.197122	0.115406	0.078609	0.230382	0.197873
0.234107	0.192907	0.421558	0.362387	0.222243	0.189461	0.409042	0.362349	0.094038	0.070952	0.217148	0.193509	0.119936	0.077772	0.232877	0.197524	0.118607	0.078715	0.235394	0.198455
0.237824	0.193347	0.417059	0.362767	0.221898	0.189755	0.413317	0.363236	0.085480	0.071143	0.214996	0.193875	0.110927	0.077970	0.226590	0.197762	0.116353	0.078866	0.233751	0.198764
0.234413	0.193545	0.421141	0.363365	0.226061	0.190082	0.417090	0.363576	0.092118	0.071351	0.219124	0.194555	0.113828	0.078200	0.230110	0.197976	0.120504	0.078927	0.233721	0.199304
0.236565	0.193998	0.415108	0.363900	0.223719	0.190525	0.416494	0.364004	0.100912	0.071517	0.218310	0.194723	0.117004	0.078325	0.232398	0.198579	0.130599	0.079284	0.244377	0.199653
0.227189	0.194054	0.411363	0.365218	0.225714	0.190865	0.418096	0.364885	0.088974	0.071607	0.209952	0.195183	0.112719	0.078494	0.228628	0.199001	0.116815	0.079363	0.237737	0.200089
0.227091	0.194434	0.415935	0.365546	0.223202	0.191228	0.411951	0.365406	0.101810	0.071723	0.218001	0.195577	0.098664	0.078735	0.222890	0.199416	0.116144	0.079486	0.231562	0.200772
0.223103	0.195117	0.411689	0.366286	0.226307	0.191455	0.413792	0.366196	0.090146	0.071916	0.215956	0.195999	0.129069	0.078902	0.235985	0.200020	0.110720	0.079743	0.229493	0.201371
0.237577	0.195514	0.422702	0.366788	0.216424	0.191713	0.412254	0.366738	0.093569	0.072001	0.215563	0.196554	0.129572	0.079280	0.236997	0.200316	0.112796	0.080015	0.231438	0.201975
0.230311	0.196024	0.418931	0.367608	0.229880	0.191873	0.415857	0.367352	0.094881	0.072147	0.219999	0.196937	0.116500	0.079393	0.233376	0.200647	0.133442	0.080044	0.242180	0.202419
0.239402	0.196258	0.423338	0.368884	0.227636	0.192504	0.414159	0.367502	0.094532	0.072325	0.219474	0.197312	0.134545	0.079582	0.239180	0.201354	0.124480	0.080378	0.240066	0.202580
0.235591	0.196871	0.422863	0.369781	0.218767	0.192755	0.410824	0.368320	0.093134	0.072410	0.219639	0.197950	0.129618	0.079763	0.238407	0.201960	0.140859	0.080528	0.248102	0.203171
0.234557	0.197052	0.421947	0.370417	0.227373	0.193287	0.414886	0.369178	0.096083	0.072587	0.221715	0.198382	0.127558	0.079867	0.236697	0.202266	0.127846	0.080594	0.245237	0.203349
0.236240	0.197355	0.418213	0.370626	0.229121	0.193551	0.420200	0.369759	0.093992	0.072790	0.216391	0.198740	0.125714	0.080018	0.239650	0.203009	0.121245	0.080686	0.240657	0.203976
0.238858	0.197608	0.424326	0.371536	0.233417	0.193956	0.419376	0.370508	0.091314	0.072948	0.216368	0.199014	0.128520	0.080181	0.241973	0.203594	0.102551	0.080877	0.228714	0.204478
0.236850	0.198165	0.420648	0.371934	0.233183	0.194535	0.424819	0.371303	0.102421	0.073042	0.225367	0.199755	0.131928	0.080307	0.242955	0.203787	0.116698	0.081077	0.237032	0.204880
0.230871	0.198490	0.428489	0.372663	0.221183	0.194897	0.411819	0.371693	0.089582	0.073169	0.217002	0.200001	0.129013	0.080502	0.241692	0.204326	0.121524	0.081345	0.242915	0.205325
0.237520	0.198975	0.425103	0.373135	0.229299	0.195226	0.418746	0.372554	0.089927	0.073277	0.217985	0.200466	0.122840	0.080603	0.241266	0.204761	0.130454	0.081378	0.244321	0.205656
0.229453	0.199265	0.416788	0.374046	0.236571	0.195535	0.423981	0.372823	0.091297	0.073481	0.219717	0.200706	0.119806	0.080786	0.234332	0.204771	0.128258	0.081488	0.244563	0.206047
0.227696	0.199611	0.423580	0.374451	0.235451	0.196159	0.421714	0.373990	0.092853	0.073533	0.224249	0.201123	0.127920	0.080815	0.243479	0.205043	0.125529	0.081666	0.246116	0.206619
0.238883	0.199870	0.430356	0.375526	0.233312	0.196648	0.425761	0.374293	0.095488	0.073732	0.226514	0.201307	0.122803	0.081070	0.238260	0.205584	0.135637	0.081909	0.251262	0.207042
0.244215	0.200021	0.430841	0.376083	0.231240	0.196804	0.421953	0.375487	0.103301	0.073948	0.227333	0.201817	0.144086	0.081309	0.254246	0.206344	0.127110	0.082089	0.246620	0.207282
0.248605	0.200303	0.436646	0.376540	0.230618	0.197137	0.422023	0.375813	0.104748	0.074121	0.225039	0.202056	0.139325	0.081685	0.248623	0.206485	0.127313	0.082360	0.247209	0.208040
0.234784	0.200900	0.430164	0.377401	0.229909	0.197413	0.420476	0.376613	0.091836	0.074181	0.222749	0.202649	0.139473	0.081782	0.254094	0.207101	0.133166	0.082437	0.251203	0.208235
0.245823	0.201168	0.436652	0.378022	0.226975	0.197919	0.413875	0.377185	0.096558	0.074327	0.224470	0.203141	0.128325	0.082052	0.244927	0.207392	0.128210	0.082699	0.245101	0.208524
0.237114	0.201737	0.423611	0.378793	0.234701	0.198259	0.426226	0.377919	0.086995	0.074399	0.222420	0.203274	0.137662	0.082199	0.246835	0.207750	0.119792	0.082813	0.246968	0.209061
0.244820	0.202033	0.436698	0.379133	0.241298	0.198399	0.436136	0.378459	0.105615	0.074708	0.231330	0.203760	0.132233	0.082345	0.248130	0.208331	0.132600	0.082962	0.250557	0.209823
0.236232	0.202487	0.426808	0.379870	0.238675	0.198747	0.426506	0.379062	0.104181	0.074783	0.228246	0.204355	0.115811	0.082443	0.236363	0.208834	0.124308	0.083166	0.248767	0.210164
0.243238	0.203087	0.427457	0.381239	0.234340	0.199224	0.428745	0.380201	0.088248	0.074953	0.223402	0.204595	0.127763	0.082600	0.244182	0.209134	0.136673	0.083277	0.253036	0.210555
0.240166	0.203435	0.433079	0.381490	0.243269	0.199724	0.430754	0.380943	0.094404	0.075040	0.223397	0.205073	0.137140	0.082711	0.252776	0.209531	0.127345	0.083376	0.245666	0.210820
0.238028	0.203709	0.435391	0.382078	0.237624	0.200050	0.435295	0.381469	0.094879	0.075270	0.227932	0.205376	0.149386	0.082828	0.260613	0.210221	0.126198	0.083487	0.249193	0.211656
0.238445	0.204025	0.438489	0.382942	0.238161	0.200631	0.428550	0.381801	0.102578	0.075300	0.226374	0.205946	0.137528	0.083084	0.256836	0.210853	0.128057	0.083706	0.246328	0.212153
0.252372	0.204350	0.439211	0.383609	0.232048	0.201094	0.426761	0.382064	0.104110	0.075455	0.234576	0.206460	0.136605	0.083304	0.253348	0.211469	0.131824	0.083919	0.252999	0.212585
0.232585	0.204685	0.422887	0.384170	0.229291	0.201404	0.423638	0.383343	0.100060	0.075568	0.228817	0.206831	0.145579	0.083455	0.257563	0.211932	0.125342	0.084026	0.243628	0.213289
0.257539	0.205241	0.444724	0.384293	0.241018	0.201742	0.436349	0.383627	0.084700	0.075697	0.221688	0.206997	0.153068	0.083585	0.262899	0.211998	0.146915	0.084175	0.262235	0.213796
0.244678	0.205390	0.441868	0.384856	0.241555	0.201843	0.436972	0.384377	0.091869	0.075927	0.226038	0.207735	0.124547	0.083794	0.250254	0.212578	0.129375	0.084431	0.250162	0.214260
0.239661	0.205777	0.433927	0.385338	0.247401	0.202312	0.447984	0.385156	0.104248	0.076135	0.235176	0.208164	0.137481	0.083880	0.249024	0.212743	0.116083	0.084550	0.242061	0.214645
0.249223	0.205957	0.443282	0.386786	0.247402	0.202519	0.439924	0.385513	0.096638	0.076244	0.228463	0.208702	0.138224	0.084099	0.255546	0.213166	0.138999	0.084685	0.260177	0.214744
0.244155	0.206274	0.442328	0.387569	0.245278	0.202933	0.440278	0.386111	0.106735	0.076310	0.232681	0.209046	0.125311	0.084242	0.250448	0.213492	0.120733	0.084784	0.246338	0.215173
0.255867	0.206987	0.447136	0.387725	0.241088	0.203011	0.436295	0.386587	0.105207	0.076529	0.236489	0.209486	0.123746	0.084397	0.247051	0.213823	0.138075	0.084956	0.258268	0.215753
0.249821	0.207259	0.438568	0.388323	0.229105	0.203263	0.427671	0.387087	0.100975	0.076609	0.233010	0.209868	0.139727	0.084521	0.259666	0.214310	0.140736	0.085418	0.259200	0.215894
0.240899	0.207752	0.437287	0.389074	0.247638	0.203871	0.439180	0.387973	0.095375	0.076795	0.230028	0.210151	0.148295	0.084740	0.259154	0.215486	0.125273	0.085503	0.250186	0.216023
0.242962	0.208011	0.445558	0.389776	0.252014	0.204347	0.447133	0.388656	0.102485	0.076965	0.233869	0.210484	0.097581	0.085019	0.232904	0.215705	0.146095	0.085578	0.259097	0.216656
0.238838	0.208547	0.434026	0.390378	0.246687	0.204589	0.441057	0.388888	0.108367	0.077068	0.236265	0.211063	0.145333	0.085206	0.259534	0.215804	0.140211	0.085694	0.260159	0.217441
0.242545	0.208756	0.437893	0.390798	0.254170	0.204902	0.450047	0.389730	0.106255	0.077221	0.234605	0.211276	0.126676	0.085332	0.255250	0.216508	0.120475	0.085871	0.249330	0.217755
0.253854	0.209139	0.450355	0.391380	0.239418	0.205489	0.438393	0.390488	0.102349	0.077432	0.234059	0.211791	0.133568	0.085434	0.257940	0.216960	0.136992	0.086108	0.256819	0.217909
0.255833	0.209436	0.450104	0.392171	0.248995	0.205832	0.451317	0.390987	0.104836	0.077572	0.236587	0.212353	0.128227	0.085551	0.256888	0.217413	0.136714	0.086190	0.259600	0.218830
0.249869	0.209786	0.446841	0.392737	0.238661	0.206145	0.436165	0.391795	0.115194	0.077627	0.239365	0.212938	0.136044	0.085676	0.259935	0.217792	0.138372	0.086322	0.258874	0.219252
0.254309	0.210159	0.443278	0.393259	0.240334	0.206347	0.444536	0.392641	0.114287	0.077691	0.242051	0.213207	0.130341	0.085924	0.259575	0.218380	0.135868	0.086529	0.260124	0.219544
0.257950	0.210231	0.451832	0.393972	0.240102	0.206749	0.435876	0.392759	0.099487	0.077845	0.235519	0.213487	0.153920	0.086074	0.267604	0.218577	0.141818	0.086685	0.263835	0.219898
0.258692	0.210742	0.455662	0.394486	0.242564	0.207155	0.435765	0.393546	0.089159	0.077936	0.230055	0.213988	0.115945	0.086239	0.247463	0.219065	0.136845	0.086763	0.263138	0.220294
0.260040	0.211213	0.462509	0.395256	0.248735	0.207481	0.440994	0.394221	0.106318	0.078125	0.236274	0.214344	0.134623	0.086312	0.264306	0.219601	0.140649	0.086947	0.263546	0.220599
0.248319	0.211429	0.447612	0.395740	0.249558	0.207822	0.453542	0.394955	0.110229	0.078326	0.240798	0.214637	0.151812	0.086608	0.270741	0.219989	0.155367	0.087054	0.272590	0.220960
0.253027	0.211680	0.450713	0.396327	0.250106	0.208241	0.451848	0.395304	0.102154	0.078388	0.236869	0.214987	0.160172	0.086688	0.273328	0.220545	0.134472	0.087262	0.260637	0.221558
0.258613	0.212274	0.454685	0.397809	0.253466	0.208414	0.458683	0.395951	0.101643	0.078600	0.238701	0.215932	0.152997	0.086861	0.277391	0.221084	0.130514	0.087536	0.253026	0.222043
0.236852	0.212679	0.441110	0.398075	0.252277	0.209124	0.452163	0.396875	0.091881	0.078666	0.233990	0.215977	0.112986	0.086945	0.246212	0.221420	0.113071	0.087584	0.243790	0.222635
0.257434	0.212774	0.459152	0.398703	0.259432	0.209488	0.459548	0.397195	0.111924	0.078752	0.245927	0.216347	0.151601	0.087153	0.271100	0.221914	0.128497	0.087842	0.257020	0.223006
0.251926	0.213286	0.452003	0.399272	0.234114	0.209721	0.444175	0.398368	0.101532	0.078981	0.241800	0.216409	0.154871	0.087344	0.272828	0.222392	0.149195	0.087932	0.270104	0.223620
0.266555	0.213468	0.466420	0.400003	0.245243	0.210212	0.447600	0.398831	0.116970	0.079072	0.246287	0.217260	0.148480	0.087438	0.271527	0.222821	0.177985	0.088068	0.285205	0.223756
0.266549	0.214120	0.464039	0.400479	0.255819	0.210410	0.450765	0.399644	0.104909	0.079282	0.244091	0.217372	0.168723	0.087651	0.280950	0.223322	0.142295	0.088306	0.261858	0.224183
0.261859	0.214340	0.463208	0.400937	0.261312	0.210758	0.464094	0.400143	0.111570	0.079419	0.245642	0.217710	0.147979	0.087782	0.267950	0.223618	0.138068	0.088364	0.264274	0.224499
0.248018	0.214831	0.451642	0.401342	0.259986	0.211362	0.467077	0.400432	0.103760	0.079606	0.242571	0.218115	0.155544	0.087861	0.276057	0.224070	0.143671	0.088735	0.266527	0.224915
0.266971	0.215270	0.465383	0.401717	0.250069	0.211513	0.451405	0.401331	0.116344	0.079768	0.249375	0.218627	0.150973	0.088069	0.274944	0.224316	0.126577	0.088806	0.260357	0.225499
0.272178	0.215708	0.475084	0.402715	0.261653	0.211989	0.465087	0.402136	0.105425	0.079956	0.242554	0.218941	0.155537	0.088226	0.275860	0.224603	0.124168	0.088890	0.262415	0.225720
0.259540	0.216125	0.458576	0.403692	0.258970	0.212306	0.458776	0.402865	0.113067	0.080024	0.247315	0.219139	0.139123	0.088479	0.267057	0.225095	0.149310	0.089102	0.272380	0.226139
0.245053	0.216260	0.452952	0.404068	0.260454	0.212657	0.469056	0.403173	0.101472	0.080101	0.238417	0.220059	0.134284	0.088621	0.261566	0.225612	0.142252	0.089165	0.266997	0.226690
0.270590	0.216657	0.473512	0.404422	0.260672	0.213186	0.462655	0.404197	0.101658	0.080255	0.240323	0.220206	0.166125	0.088756	0.282826	0.225743	0.138396	0.089289	0.263376	0.227020
0.266094	0.217314	0.472551	0.405655	0.262861	0.213449	0.474695	0.404562	0.094042	0.080371	0.237287	0.220580	0.139996	0.088834	0.266331	0.226213	0.155176	0.089436	0.277058	0.227656
0.268597	0.217569	0.466545	0.406390	0.266578	0.213742	0.468720	0.405380	0.112876	0.080460	0.248696	0.221085	0.120560	0.088971	0.258265	0.226528	0.149022	0.089585	0.280887	0.228096
0.281069	0.218031	0.479011	0.406711	0.242538	0.214039	0.455920	0.406122	0.091883	0.080719	0.233376	0.221353	0.160983	0.089191	0.274948	0.227085	0.143690	0.089728	0.275800	0.228353
0.274001	0.218231	0.468076	0.407385	0.261425	0.214149	0.471832	0.406727	0.096280	0.080867	0.242782	0.221927	0.158800	0.089310	0.278272	0.227675	0.145449	0.089959	0.279120	0.228758
0.270919	0.218627	0.474580	0.408876	0.265255	0.214709	0.469776	0.407760	0.117236	0.080916	0.253274	0.222320	0.138891	0.089573	0.267682	0.228351	0.150860	0.090063	0.277833	0.229291
0.274173	0.219045	0.475196	0.409151	0.264247	0.214918	0.472927	0.407863	0.105590	0.081035	0.247816	0.222673	0.163029	0.089705	0.285490	0.228732	0.160934	0.090320	0.288714	0.229867
0.260465	0.219506	0.472236	0.409736	0.270766	0.215541	0.473602	0.408318	0.111268	0.081147	0.252347	0.223227	0.149104	0.089859	0.275736	0.229048	0.153767	0.090396	0.282337	0.230237
0.259869	0.219688	0.462776	0.410577	0.265208	0.215780	0.462649	0.408844	0.116238	0.081280	0.252164	0.223744	0.158649	0.089940	0.278250	0.229356	0.148698	0.090571	0.282717	0.230686
0.267816	0.220182	0.466611	0.411030	0.268433	0.216161	0.473392	0.409586	0.116625	0.081376	0.253374	0.223832	0.129325	0.090180	0.269730	0.229643	0.175145	0.090639	0.293525	0.231014
0.279369	0.220540	0.475963	0.411509	0.263715	0.216453	0.470046	0.410340	0.106744	0.081519	0.254527	0.224014	0.174610	0.090450	0.289627	0.230402	0.153072	0.090864	0.286011	0.231196
0.268836	0.220841	0.473355	0.411894	0.279625	0.216802	0.473785	0.410396	0.101339	0.081708	0.247233	0.224648	0.158229	0.090568	0.282072	0.230702	0.132810	0.091001	0.269478	0.231897
0.265707	0.221449	0.471904	0.412447	0.260185	0.217319	0.473732	0.411450	0.121535	0.081823	0.257658	0.225280	0.161622	0.090690	0.285247	0.230990	0.160032	0.091119	0.278921	0.232358
0.292338	0.221797	0.477515	0.413283	0.259545	0.217622	0.468541	0.412419	0.110471	0.081965	0.251131	0.225484	0.137334	0.090865	0.265728	0.231194	0.159437	0.091259	0.290575	0.232887
0.276359	0.222018	0.479951	0.413662	0.247678	0.217883	0.461610	0.413126	0.110329	0.082046	0.251521	0.225817	0.141697	0.091096	0.273286	0.231844	0.167006	0.091466	0.289632	0.233081
0.275499	0.222212	0.473386	0.414269	0.272575	0.218214	0.475137	0.413553	0.105722	0.082219	0.249521	0.226406	0.143513	0.091209	0.274717	0.232151	0.130342	0.091547	0.271071	0.233530
0.271686	0.222882	0.472475	0.415156	0.263069	0.218410	0.473673	0.414533	0.109853	0.082341	0.251577	0.226756	0.168627	0.091316	0.295726	0.232620	0.152383	0.091650	0.288905	0.234286
0.272632	0.223081	0.470131	0.415842	0.273051	0.218927	0.479958	0.414741	0.113885	0.082439	0.251423	0.227219	0.154512	0.091353	0.287445	0.233231	0.120509	0.091758	0.266864	0.234547
0.286714	0.223517	0.483137	0.416341	0.278054	0.219474	0.481472	0.415122	0.112076	0.082509	0.256544	0.227393	0.190050	0.091722	0.301801	0.233867	0.153423	0.092044	0.294392	0.234950
0.273510	0.223657	0.480040	0.417170	0.279168	0.219741	0.487238	0.416201	0.115497	0.082709	0.257198	0.227955	0.149368	0.091760	0.285584	0.234349	0.189669	0.092208	0.308421	0.235298
0.284962	0.224184	0.488683	0.417352	0.281090	0.219964	0.482169	0.416861	0.114709	0.082796	0.255588	0.228186	0.170351	0.091911	0.289543	0.234689	0.193434	0.092314	0.309415	0.235795
0.291282	0.224260	0.488664	0.418427	0.281115	0.220388	0.480515	0.417186	0.093197	0.082971	0.245691	0.228420	0.196167	0.092038	0.302522	0.235018	0.175442	0.092464	0.298175	0.236267
0.272860	0.224575	0.480831	0.418923	0.278131	0.220905	0.476733	0.417586	0.118388	0.083264	0.258009	0.228609	0.186876	0.092192	0.306608	0.235917	0.157196	0.092742	0.294278	0.236670
0.276933	0.224898	0.472501	0.419782	0.264740	0.221085	0.470679	0.418166	0.114812	0.083341	0.254364	0.229195	0.158720	0.092537	0.292487	0.236001	0.164046	0.092893	0.292401	0.237166
0.250633	0.225478	0.471842	0.420216	0.282038	0.221625	0.482796	0.418648	0.125460	0.083432	0.261100	0.229558	0.139295	0.092623	0.275996	0.236454	0.161623	0.092994	0.292354	0.237552
0.273754	0.225663	0.478452	0.420716	0.278830	0.221808	0.478128	0.419302	0.109936	0.083592	0.256338	0.230019	0.162629	0.092841	0.285377	0.236965	0.155091	0.093122	0.285968	0.237804
0.252075	0.226485	0.471369	0.421200	0.282148	0.222415	0.482405	0.420218	0.112538	0.083697	0.256457	0.230588	0.138803	0.093004	0.272874	0.237329	0.160349	0.093283	0.294782	0.238100
0.273192	0.226729	0.486318	0.421937	0.285528	0.222942	0.492670	0.420848	0.112161	0.083813	0.254004	0.231060	0.155542	0.093043	0.282008	0.237631	0.176289	0.093396	0.303137	0.238896
0.285461	0.226904	0.490029	0.422934	0.274844	0.223368	0.483519	0.421483	0.101604	0.083948	0.254729	0.231414	0.189955	0.093266	0.305199	0.238203	0.197675	0.093591	0.313481	0.239120
0.292271	0.227611	0.482818	0.423291	0.291559	0.223919	0.496343	0.421752	0.125660	0.084079	0.263235	0.231664	0.120040	0.093345	0.269984	0.238629	0.200352	0.093792	0.317784	0.239694
0.275439	0.227901	0.476452	0.423910	0.284814	0.224127	0.490753	0.422685	0.114707	0.084162	0.256240	0.232153	0.194693	0.093489	0.314289	0.239115	0.182629	0.094030	0.307163	0.240133
0.272377	0.228153	0.478733	0.424487	0.287418	0.224277	0.505438	0.423428	0.119818	0.084287	0.262559	0.232598	0.179528	0.093743	0.302433	0.239460	0.179270	0.094105	0.303603	0.240575
0.294520	0.228636	0.495854	0.425474	0.290170	0.224805	0.495129	0.423939	0.114443	0.084476	0.263634	0.232912	0.165428	0.093817	0.297621	0.239705	0.179813	0.094201	0.302543	0.240877
0.281135	0.229043	0.486436	0.425867	0.288516	0.225166	0.494965	0.424322	0.105677	0.084647	0.253116	0.233156	0.173800	0.094076	0.297435	0.240609	0.148585	0.094375	0.290019	0.241146
0.294056	0.229456	0.498023	0.426530	0.288575	0.225641	0.478849	0.425820	0.115010	0.084728	0.265303	0.233609	0.161568	0.094273	0.298955	0.241029	0.172808	0.094444	0.301599	0.241898
0.302735	0.229638	0.488879	0.427008	0.307507	0.225861	0.504103	0.426112	0.112442	0.084883	0.261802	0.233813	0.148929	0.094416	0.283234	0.241497	0.183217	0.094663	0.305984	0.242119
0.289637	0.230042	0.495253	0.428108	0.294374	0.226119	0.491536	0.426514	0.112453	0.084975	0.260419	0.234106	0.166760	0.094507	0.305021	0.241844	0.170492	0.094761	0.303567	0.242529
0.288188	0.230427	0.498337	0.428506	0.253948	0.226489	0.470384	0.427936	0.112668	0.085098	0.262788	0.234511	0.172675	0.094677	0.308141	0.242188	0.157372	0.094812	0.299336	0.243139
0.291234	0.230778	0.495234	0.428819	0.285324	0.226745	0.494258	0.428548	0.118604	0.085157	0.262712	0.234842	0.185252	0.094792	0.307680	0.242799	0.215872	0.095035	0.325862	0.243648
0.278002	0.231009	0.491268	0.429906	0.303898	0.227451	0.496786	0.428809	0.118537	0.085340	0.261817	0.235231	0.172590	0.094850	0.305060	0.243055	0.247659	0.095241	0.342661	0.243860
0.266479	0.231714	0.478342	0.430209	0.258204	0.227600	0.476274	0.429928	0.115203	0.085536	0.262583	0.235426	0.186941	0.095135	0.309109	0.243545	0.242512	0.095372	0.346014	0.244157
0.275859	0.232241	0.483058	0.430999	0.296471	0.227859	0.505460	0.430255	0.117412	0.085575	0.263719	0.235800	0.216969	0.095332	0.323088	0.243677	0.169410	0.095588	0.308978	0.244918
0.299746	0.232697	0.497373	0.431615	0.294324	0.228192	0.500636	0.430657	0.111247	0.085812	0.262009	0.236140	0.186420	0.095535	0.310668	0.243975	0.209551	0.095716	0.325496	0.245093
0.301954	0.233018	0.492430	0.432114	0.286869	0.228445	0.498847	0.431583	0.121532	0.085936	0.266793	0.237014	0.139376	0.095628	0.282181	0.244520	0.207913	0.095870	0.325837	0.245813
0.283626	0.233745	0.484103	0.433265	0.257404	0.228780	0.479862	0.432066	0.125974	0.086146	0.268040	0.237280	0.167460	0.095749	0.299864	0.245298	0.246315	0.096121	0.342936	0.246080
0.297925	0.234006	0.508546	0.433876	0.288810	0.229265	0.500722	0.432930	0.112087	0.086234	0.264198	0.237369	0.208376	0.096053	0.325519	0.245631	0.187542	0.096267	0.316129	0.246555
0.297486	0.234333	0.504585	0.434445	0.288882	0.229721	0.493302	0.433489	0.115774	0.086328	0.264341	0.237866	0.161150	0.096214	0.302852	0.246010	0.201545	0.096381	0.330130	0.246786
0.270491	0.234598	0.498308	0.435073	0.309996	0.230053	0.521889	0.434060	0.116067	0.086560	0.268057	0.238461	0.174524	0.096381	0.300653	0.246206	0.174282	0.096489	0.310621	0.247234
0.304793	0.234809	0.508034	0.435845	0.313313	0.230863	0.511401	0.434603	0.099119	0.086656	0.256807	0.238619	0.202560	0.096439	0.326431	0.246480	0.200168	0.096773	0.323219	0.247905
0.308625	0.235216	0.511814	0.436836	0.294431	0.231090	0.494482	0.435691	0.114110	0.086832	0.262145	0.238935	0.146258	0.096677	0.285606	0.247099	0.196433	0.097005	0.328473	0.248000
0.343788	0.235423	0.523120	0.437130	0.309665	0.231450	0.501887	0.436289	0.133605	0.087096	0.274433	0.239533	0.168262	0.096800	0.306963	0.247621	0.202532	0.097151	0.331426	0.248502
0.304231	0.235876	0.514341	0.438061	0.267354	0.231828	0.495339	0.436599	0.123227	0.087161	0.270320	0.239802	0.179527	0.096876	0.313766	0.248231	0.159864	0.097294	0.296104	0.249192
0.321430	0.236195	0.519162	0.438814	0.322097	0.232296	0.509079	0.437616	0.117104	0.087204	0.268417	0.240059	0.182037	0.097098	0.313920	0.248441	0.204299	0.097319	0.322894	0.249563
0.289828	0.236899	0.497475	0.439529	0.320930	0.232624	0.521524	0.438430	0.112575	0.087351	0.268513	0.240689	0.175378	0.097253	0.311637	0.249049	0.200227	0.097516	0.328626	0.250296
0.310803	0.237147	0.517492	0.439981	0.339990	0.232999	0.524331	0.439135	0.109481	0.087461	0.267553	0.240981	0.196145	0.097354	0.319981	0.249709	0.179233	0.097650	0.313427	0.250432
0.303998	0.237791	0.504958	0.440237	0.308236	0.233568	0.506933	0.439318	0.122586	0.087570	0.272859	0.241127	0.158183	0.097579	0.297131	0.250143	0.217626	0.097738	0.337134	0.250934
0.327117	0.238170	0.519361	0.441287	0.309365	0.233912	0.505123	0.439851	0.121178	0.087699	0.271380	0.241595	0.200464	0.097738	0.322958	0.250616	0.225535	0.097913	0.340715	0.251078
0.312331	0.238457	0.519004	0.441894	0.299408	0.234338	0.507190	0.441163	0.122660	0.087904	0.273013	0.241886	0.193267	0.097924	0.319686	0.250860	0.193498	0.098109	0.322494	0.251744
0.329252	0.238819	0.518480	0.442508	0.309227	0.234747	0.508174	0.441396	0.112943	0.088000	0.266634	0.242428	0.188321	0.098150	0.321375	0.251375	0.272262	0.098338	0.364084	0.252394
0.312834	0.239231	0.511326	0.442981	0.305424	0.234874	0.513083	0.442514	0.115378	0.088061	0.269585	0.242669	0.224393	0.098276	0.349101	0.251677	0.213047	0.098423	0.333796	0.253028
0.277887	0.239443	0.502395	0.444024	0.262946	0.235083	0.499937	0.443224	0.112159	0.088225	0.261267	0.243285	0.173434	0.098483	0.311267	0.252295	0.211935	0.098534	0.336677	0.253160
0.311668	0.239994	0.515659	0.444378	0.310821	0.235577	0.527766	0.443973	0.126696	0.088334	0.274992	0.243441	0.201301	0.098700	0.327415	0.252908	0.227772	0.098627	0.345939	0.253719
0.301206	0.240272	0.511034	0.445185	0.276296	0.236003	0.504071	0.444333	0.124518	0.088434	0.276160	0.244361	0.225873	0.098835	0.335130	0.253305	0.200556	0.098707	0.333007	0.254095
0.328325	0.240672	0.523915	0.445878	0.307065	0.236659	0.510464	0.445244	0.136251	0.088627	0.279708	0.244539	0.171328	0.099012	0.309063	0.254084	0.167865	0.098962	0.306655	0.254259
0.313638	0.241038	0.519381	0.447338	0.296132	0.237123	0.510230	0.446091	0.105636	0.088745	0.265396	0.244849	0.198569	0.099205	0.329534	0.254549	0.246954	0.099099	0.343711	0.254455
0.330271	0.241438	0.528091	0.447887	0.293343	0.237499	0.502488	0.446580	0.114557	0.088881	0.275254	0.245422	0.210097	0.099357	0.335166	0.254941	0.206382	0.099176	0.331965	0.254832
0.314249	0.241787	0.525419	0.448433	0.320554	0.237621	0.517941	0.447384	0.119340	0.089040	0.275024	0.245646	0.222201	0.099549	0.340963	0.255198	0.216204	0.099418	0.333967	0.255586
0.334672	0.242169	0.533848	0.449114	0.327977	0.238197	0.517919	0.447918	0.113418	0.089290	0.272302	0.245956	0.244275	0.099628	0.362511	0.255471	0.182618	0.099507	0.325614	0.256126
0.325625	0.242393	0.537097	0.449591	0.281099	0.238352	0.507531	0.448617	0.119318	0.089317	0.272583	0.246259	0.226904	0.099827	0.350616	0.256239	0.195239	0.099594	0.321291	0.256653
0.295854	0.242933	0.514455	0.450361	0.329959	0.238854	0.537433	0.449824	0.128631	0.089439	0.279621	0.246656	0.168990	0.099916	0.306405	0.256501	0.222416	0.099710	0.344562	0.256937
0.328357	0.243434	0.523227	0.450703	0.316450	0.239090	0.522764	0.450488	0.117228	0.089664	0.274741	0.246880	0.219313	0.100071	0.352332	0.256943	0.192424	0.099862	0.332350	0.257308
0.318545	0.243830	0.522568	0.451905	0.319905	0.239471	0.526952	0.451008	0.114869	0.089716	0.273792	0.247283	0.126678	0.100410	0.285845	0.257388	0.196901	0.100036	0.328381	0.257645
0.355782	0.244353	0.545346	0.452992	0.319520	0.239828	0.521391	0.451264	0.116111	0.089848	0.274789	0.247724	0.200543	0.100527	0.338582	0.258136	0.210682	0.100310	0.337782	0.258344
0.339140	0.244616	0.538281	0.453244	0.332077	0.240221	0.522550	0.451890	0.138012	0.089961	0.284245	0.247991	0.208851	0.100696	0.344271	0.258338	0.162993	0.100438	0.307211	0.258554
0.341665	0.244985	0.535765	0.454008	0.357821	0.240420	0.536886	0.452900	0.122564	0.090118	0.273377	0.248473	0.229720	0.100886	0.355233	0.259168	0.232677	0.100658	0.361288	0.259211
0.367684	0.245287	0.544125	0.455124	0.323112	0.241189	0.530688	0.453374	0.118853	0.090285	0.277922	0.249029	0.251003	0.100981	0.354755	0.259428	0.203024	0.100703	0.337638	0.259844
0.345367	0.245799	0.539309	0.455455	0.305453	0.241516	0.515844	0.453974	0.123032	0.090329	0.275288	0.249210	0.209802	0.101050	0.338446	0.259684	0.241583	0.100995	0.350814	0.260291
0.337847	0.246189	0.539634	0.456590	0.323886	0.241909	0.529024	0.455162	0.121292	0.090408	0.277880	0.249469	0.144928	0.101296	0.304597	0.260168	0.221901	0.101147	0.348368	0.260706
0.334430	0.246565	0.533748	0.457042	0.344154	0.242348	0.526102	0.455724	0.117303	0.090600	0.274232	0.250000	0.240914	0.101449	0.348630	0.260419	0.259010	0.101291	0.368141	0.261359
0.341043	0.247065	0.536933	0.457553	0.358179	0.242876	0.545144	0.456413	0.128060	0.090676	0.279619	0.250586	0.237647	0.101741	0.359955	0.260678	0.216854	0.101375	0.344356	0.261681
0.286002	0.247296	0.524449	0.458243	0.361990	0.243101	0.543457	0.457066	0.113874	0.090780	0.275029	0.250898	0.293453	0.101774	0.385589	0.261465	0.161399	0.101551	0.307737	0.262162
0.351039	0.247648	0.544730	0.458701	0.322080	0.243498	0.543402	0.457961	0.130866	0.090956	0.285729	0.251069	0.201521	0.102005	0.343343	0.261644	0.243736	0.101780	0.361410	0.262502
0.351826	0.248280	0.543772	0.459988	0.322582	0.243866	0.511832	0.458806	0.125323	0.091138	0.278494	0.251779	0.231042	0.102195	0.356948	0.262090	0.254784	0.101915	0.370228	0.263023
0.346088	0.248472	0.543173	0.460691	0.336249	0.244357	0.529685	0.459866	0.122577	0.091242	0.282356	0.252117	0.227853	0.102354	0.346459	0.262907	0.214129	0.101996	0.343986	0.263624
0.335452	0.249139	0.542829	0.461320	0.327143	0.244505	0.531292	0.460158	0.130696	0.091340	0.283985	0.252300	0.226717	0.102554	0.353501	0.263105	0.231958	0.102157	0.363537	0.263975
0.374708	0.249433	0.561290	0.461860	0.286007	0.244836	0.507487	0.460922	0.107975	0.091408	0.269410	0.252631	0.194494	0.102589	0.325777	0.263595	0.204170	0.102314	0.339912	0.264378
0.287929	0.249915	0.521843	0.462987	0.310855	0.245309	0.521936	0.461512	0.129579	0.091680	0.276443	0.253275	0.152835	0.102841	0.312396	0.263886	0.239287	0.102432	0.366837	0.264489
0.304421	0.250222	0.532632	0.463259	0.319673	0.245759	0.525950	0.462466	0.113240	0.091787	0.272752	0.253646	0.234444	0.102973	0.360029	0.264336	0.254219	0.102723	0.373338	0.265244
0.347099	0.250519	0.541955	0.463937	0.375745	0.246075	0.546563	0.463133	0.131101	0.091982	0.282574	0.253804	0.240249	0.103147	0.359449	0.264825	0.118973	0.102783	0.300532	0.265452
0.338952	0.250983	0.539842	0.464991	0.356523	0.246570	0.550767	0.463597	0.124588	0.092032	0.284032	0.254552	0.286265	0.103264	0.381900	0.265308	0.252235	0.102949	0.365659	0.266083
0.366845	0.251315	0.552382	0.465815	0.309115	0.246726	0.519493	0.464841	0.124757	0.092193	0.279758	0.254833	0.254197	0.103327	0.368731	0.265612	0.275537	0.103113	0.371705	0.266459
0.347123	0.251641	0.548696	0.466161	0.349178	0.247258	0.537701	0.465118	0.121102	0.092290	0.279156	0.255028	0.253840	0.103611	0.367110	0.266484	0.187857	0.103274	0.330394	0.266796
0.372376	0.252293	0.556891	0.466897	0.328320	0.247839	0.538391	0.465896	0.126583	0.092334	0.280774	0.255437	0.228778	0.103805	0.359240	0.267044	0.121242	0.103391	0.301380	0.267170
0.368784	0.252740	0.556350	0.467578	0.315144	0.248262	0.528418	0.466212	0.118649	0.092549	0.279979	0.255794	0.182775	0.103878	0.324884	0.267386	0.216058	0.103586	0.350763	0.267717
0.353908	0.252942	0.556407	0.468181	0.351031	0.248621	0.542268	0.466556	0.135002	0.092683	0.285426	0.256020	0.247106	0.104209	0.367556	0.267832	0.218369	0.103751	0.356561	0.268296
0.358375	0.253191	0.556787	0.468788	0.329960	0.249006	0.535868	0.467809	0.114291	0.092880	0.274258	0.256654	0.244959	0.104410	0.365232	0.267987	0.261597	0.103941	0.378725	0.268608
0.311892	0.253586	0.535270	0.469531	0.325571	0.249330	0.537388	0.468540	0.131075	0.092983	0.290645	0.256826	0.234605	0.104534	0.361953	0.268703	0.284414	0.104169	0.395095	0.269088
0.322723	0.254078	0.540474	0.470041	0.373083	0.249916	0.555681	0.468987	0.118404	0.093097	0.286805	0.257064	0.265672	0.104644	0.394183	0.269146	0.225676	0.104248	0.361705	0.269611
0.364753	0.254632	0.559314	0.471091	0.352669	0.250299	0.545457	0.469972	0.127693	0.093196	0.284421	0.257521	0.265114	0.104948	0.373731	0.269283	0.283940	0.104344	0.395873	0.269764
0.348982	0.254972	0.547665	0.471782	0.340805	0.250462	0.534637	0.470328	0.133649	0.093340	0.289950	0.258020	0.263902	0.105078	0.386039	0.269995	0.236397	0.104513	0.371213	0.270162
0.313923	0.255423	0.535213	0.472877	0.297631	0.251000	0.524948	0.471097	0.123031	0.093557	0.283967	0.258411	0.251407	0.105237	0.377189	0.270639	0.147805	0.104727	0.321324	0.270711
0.381799	0.255873	0.568642	0.473765	0.356900	0.251601	0.549242	0.472201	0.137214	0.093652	0.291601	0.258989	0.287286	0.105436	0.396650	0.271028	0.241445	0.104889	0.364015	0.271455
0.369716	0.256553	0.555647	0.474098	0.381984	0.252159	0.556589	0.472857	0.115845	0.093740	0.280899	0.259234	0.307502	0.105538	0.399601	0.271428	0.233791	0.105193	0.362889	0.271670
0.368674	0.256960	0.566184	0.474959	0.340521	0.252297	0.548710	0.473492	0.125735	0.093841	0.286895	0.259552	0.277751	0.105733	0.394344	0.272022	0.242424	0.105283	0.377006	0.272231
0.354310	0.257361	0.557144	0.475726	0.344538	0.252927	0.535976	0.474246	0.145167	0.094009	0.294201	0.260095	0.245250	0.105897	0.367092	0.272358	0.257978	0.105404	0.381594	0.273055
0.378345	0.257607	0.558632	0.476305	0.370635	0.253615	0.553634	0.474481	0.129562	0.094151	0.286577	0.260262	0.183353	0.106066	0.330817	0.272884	0.270762	0.105658	0.388332	0.273352
0.393035	0.258195	0.578079	0.477256	0.329691	0.254031	0.542529	0.476000	0.117136	0.094277	0.278953	0.260619	0.278157	0.106144	0.397097	0.273702	0.265915	0.105758	0.386072	0.273747
0.412797	0.258276	0.587407	0.477782	0.351432	0.254094	0.543645	0.477174	0.129125	0.094390	0.288419	0.261025	0.344265	0.106488	0.433485	0.273963	0.250378	0.105926	0.378217	0.274292
0.349589	0.258722	0.544129	0.478037	0.341501	0.254454	0.549054	0.477366	0.124986	0.094488	0.288760	0.261494	0.285567	0.106765	0.382785	0.274418	0.276959	0.106121	0.399579	0.274916
0.369283	0.259025	0.562730	0.479512	0.368828	0.255074	0.556007	0.478401	0.128322	0.094660	0.290335	0.261962	0.276371	0.106904	0.389854	0.274604	0.316958	0.106272	0.410979	0.275352
0.386998	0.259382	0.578031	0.479821	0.345680	0.255410	0.557847	0.478918	0.127092	0.094733	0.291843	0.262467	0.294547	0.107029	0.406935	0.275232	0.150079	0.106402	0.318894	0.275719
0.387365	0.259771	0.571118	0.480271	0.310241	0.255969	0.524900	0.479952	0.121902	0.095037	0.287772	0.262656	0.129605	0.107121	0.313632	0.275857	0.270964	0.106557	0.396376	0.275988
0.307848	0.260295	0.542100	0.481378	0.361704	0.256172	0.559700	0.480586	0.129241	0.095112	0.291256	0.263108	0.305776	0.107272	0.405867	0.276462	0.279488	0.106741	0.400826	0.276347
0.365047	0.260879	0.567208	0.482177	0.353597	0.256542	0.546905	0.481263	0.134217	0.095178	0.292993	0.263556	0.310863	0.107496	0.412947	0.277166	0.285919	0.106881	0.395363	0.276968
0.361619	0.261407	0.564752	0.482954	0.360537	0.256861	0.555381	0.482097	0.127715	0.095419	0.292361	0.263953	0.278545	0.107708	0.395969	0.277433	0.312780	0.107077	0.418519	0.277440
0.335815	0.261740	0.555444	0.483451	0.349735	0.257295	0.555330	0.483076	0.118184	0.095557	0.286703	0.264079	0.322635	0.107908	0.407892	0.278259	0.322617	0.107204	0.420989	0.277874
0.404992	0.262119	0.573146	0.484657	0.395601	0.257901	0.572931	0.483883	0.131161	0.095617	0.292814	0.264738	0.303443	0.108034	0.416908	0.278472	0.268080	0.107337	0.386635	0.278567
0.382335	0.262292	0.566775	0.485607	0.370370	0.258582	0.555887	0.484151	0.123914	0.095754	0.290337	0.264899	0.291678	0.108191	0.408820	0.279133	0.258081	0.107512	0.386841	0.278879
0.410955	0.262858	0.579859	0.486463	0.301567	0.258838	0.530947	0.484659	0.127327	0.095898	0.295116	0.265458	0.278059	0.108361	0.395533	0.279560	0.301301	0.107694	0.414727	0.279072
0.378991	0.263466	0.560844	0.487411	0.354505	0.259282	0.551442	0.484946	0.128008	0.096016	0.296802	0.265797	0.327706	0.108492	0.425148	0.279936	0.128336	0.107821	0.318404	0.279642
0.376327	0.263753	0.566571	0.487898	0.375488	0.259722	0.566737	0.486300	0.147293	0.096132	0.301457	0.266125	0.359701	0.108820	0.445996	0.280548	0.276176	0.108008	0.399358	0.280054
0.412317	0.264477	0.595107	0.488403	0.387513	0.260120	0.573906	0.486944	0.118417	0.096201	0.285358	0.266440	0.163941	0.108966	0.334453	0.281043	0.311433	0.108200	0.405111	0.281038
0.394240	0.264888	0.586176	0.488952	0.347900	0.260336	0.551000	0.487596	0.134534	0.096411	0.297692	0.266609	0.305426	0.109112	0.411507	0.281299	0.284899	0.108294	0.384457	0.281187
0.350764	0.265162	0.574562	0.489811	0.328163	0.260723	0.546844	0.488428	0.134378	0.096548	0.300253	0.267036	0.305727	0.109315	0.416993	0.282009	0.328934	0.108459	0.434682	0.281542
0.408837	0.265641	0.592564	0.490158	0.357230	0.261346	0.553967	0.488995	0.137795	0.096654	0.302449	0.267334	0.312818	0.109516	0.425958	0.282178	0.287551	0.108853	0.398888	0.282165
0.372873	0.266126	0.569748	0.491106	0.375222	0.261680	0.579507	0.489755	0.142475	0.096784	0.299698	0.267947	0.323289	0.109671	0.429028	0.282691	0.317447	0.108991	0.414004	0.282408
0.358517	0.266568	0.561001	0.492006	0.357280	0.261987	0.563133	0.491214	0.126120	0.096933	0.296471	0.268063	0.327584	0.109797	0.429609	0.283164	0.275881	0.109068	0.385029	0.283241
0.383606	0.266881	0.577689	0.492474	0.372333	0.262658	0.553354	0.491808	0.137020	0.097170	0.302651	0.268240	0.366411	0.109906	0.454040	0.283804	0.288112	0.109212	0.413407	0.283701
0.320272	0.267324	0.548234	0.493770	0.393973	0.263204	0.580775	0.492634	0.119095	0.097239	0.291010	0.268785	0.331296	0.110105	0.427187	0.284312	0.314154	0.109419	0.413877	0.283790
0.309549	0.267691	0.543569	0.494207	0.386257	0.263461	0.573914	0.493335	0.131576	0.097327	0.298081	0.269367	0.382793	0.110398	0.459409	0.284760	0.312266	0.109513	0.412077	0.284620
0.376839	0.268048	0.573564	0.495072	0.388713	0.263667	0.572386	0.494209	0.138004	0.097391	0.298480	0.269540	0.336545	0.110540	0.440363	0.285501	0.362794	0.109687	0.440209	0.284907
0.317089	0.268587	0.555115	0.496192	0.378819	0.264404	0.576253	0.494846	0.131450	0.097538	0.299733	0.269986	0.220992	0.110709	0.370991	0.286225	0.154404	0.109980	0.330594	0.285541
0.385208	0.269003	0.575254	0.496546	0.320884	0.264991	0.550323	0.495709	0.135609	0.097633	0.301135	0.270418	0.359712	0.110921	0.457415	0.286743	0.327791	0.110094	0.443368	0.285974
0.432337	0.269689	0.601898	0.496788	0.395864	0.265376	0.579366	0.496534	0.146187	0.097867	0.308331	0.270665	0.158352	0.111222	0.337439	0.286849	0.300274	0.110214	0.425357	0.286309
0.419230	0.270388	0.596273	0.497586	0.413625	0.265633	0.579547	0.497618	0.135543	0.097920	0.302037	0.271179	0.327326	0.111342	0.433248	0.287528	0.293371	0.110428	0.413674	0.286885
0.407973	0.271039	0.578873	0.498968	0.374672	0.266396	0.570449	0.498148	0.127414	0.098168	0.295270	0.271514	0.367922	0.111467	0.453880	0.287880	0.348406	0.110550	0.446132	0.287345
0.408642	0.271223	0.587770	0.499742	0.334768	0.266788	0.556110	0.498411	0.141716	0.098295	0.308555	0.271965	0.293291	0.111776	0.403602	0.288400	0.282278	0.110758	0.402995	0.287815
0.417949	0.271696	0.595304	0.500262	0.403151	0.267464	0.581920	0.499605	0.124923	0.098384	0.302344	0.272370	0.355312	0.111878	0.451507	0.288806	0.323051	0.110858	0.435829	0.288397
0.417350	0.271897	0.597106	0.500795	0.394921	0.267801	0.583163	0.500919	0.136521	0.098459	0.302911	0.272599	0.364000	0.112164	0.456501	0.289202	0.317728	0.110997	0.440618	0.288686
0.425685	0.272461	0.593399	0.502123	0.375240	0.268175	0.571191	0.501758	0.141734	0.098686	0.306298	0.273033	0.364944	0.112341	0.448478	0.289655	0.367764	0.111368	0.453315	0.289241
0.431498	0.272595	0.602292	0.502728	0.316702	0.268761	0.541186	0.502229	0.136606	0.098791	0.303609	0.273304	0.351938	0.112454	0.444077	0.290691	0.345050	0.111529	0.437002	0.290035
0.314121	0.273345	0.558549	0.503579	0.376331	0.268996	0.581443	0.503374	0.122881	0.098833	0.298254	0.273749	0.394944	0.112715	0.474823	0.291186	0.375713	0.111729	0.456372	0.290566
0.377912	0.273707	0.564777	0.504991	0.393351	0.269290	0.576296	0.504099	0.116039	0.099034	0.292196	0.274175	0.334213	0.112974	0.443320	0.291441	0.331242	0.111874	0.428456	0.290862
0.389765	0.274455	0.579872	0.505198	0.398652	0.269973	0.582123	0.504629	0.133545	0.099162	0.303584	0.274423	0.322101	0.113217	0.421789	0.292013	0.162249	0.112032	0.340063	0.291418
0.422625	0.274665	0.600132	0.506529	0.408090	0.270491	0.584581	0.505245	0.135907	0.099290	0.306669	0.274746	0.195872	0.113387	0.354172	0.292423	0.374625	0.112246	0.462401	0.291854
0.434187	0.274925	0.597596	0.507740	0.396530	0.270925	0.581168	0.505967	0.141528	0.099401	0.308078	0.275099	0.285000	0.113573	0.408025	0.293171	0.341556	0.112430	0.449890	0.292154
0.447431	0.275627	0.609507	0.507965	0.338686	0.271116	0.568345	0.506975	0.141768	0.099576	0.304295	0.275453	0.259440	0.113669	0.396784	0.293584	0.320006	0.112709	0.429927	0.292586
0.430213	0.275922	0.609533	0.508645	0.414505	0.271966	0.585965	0.507454	0.123941	0.099718	0.297558	0.275946	0.329729	0.113864	0.424943	0.294108	0.355210	0.112787	0.443026	0.293275
0.404930	0.276356	0.588085	0.509529	0.426893	0.272361	0.586930	0.508503	0.139703	0.099806	0.303724	0.276462	0.354566	0.114131	0.439790	0.294403	0.346591	0.113023	0.440034	0.294025
0.442225	0.276825	0.614260	0.510273	0.346282	0.273005	0.570085	0.509763	0.131638	0.099998	0.302127	0.276679	0.360077	0.114224	0.456063	0.295116	0.324009	0.113156	0.446086	0.294430
0.412533	0.277631	0.590724	0.510872	0.406440	0.273406	0.588940	0.511182	0.145802	0.100101	0.313409	0.277346	0.183761	0.114448	0.356630	0.295523	0.323031	0.113251	0.423721	0.295159
0.408330	0.278122	0.593050	0.511816	0.396118	0.273703	0.581823	0.511651	0.137722	0.100226	0.310793	0.277773	0.339944	0.114584	0.433121	0.295881	0.362971	0.113538	0.458706	0.295584
0.442351	0.278809	0.605070	0.512994	0.401540	0.273943	0.586889	0.512612	0.129950	0.100266	0.308567	0.277972	0.356260	0.114806	0.449021	0.296464	0.363499	0.113677	0.456484	0.296005
0.379665	0.279228	0.579227	0.513565	0.408887	0.274578	0.587617	0.513108	0.143785	0.100426	0.312113	0.278281	0.345029	0.115002	0.441913	0.296986	0.359205	0.113807	0.455964	0.297013
0.420056	0.279606	0.592525	0.514121	0.420648	0.275221	0.593639	0.513676	0.150493	0.100663	0.317732	0.279004	0.356846	0.115176	0.464355	0.298065	0.362610	0.113916	0.440833	0.297338
0.418232	0.280452	0.599022	0.514922	0.440303	0.275548	0.596667	0.515146	0.150052	0.100748	0.315864	0.279231	0.371205	0.115279	0.456531	0.298400	0.309516	0.114103	0.421834	0.297768
0.405505	0.280679	0.598080	0.515914	0.440238	0.275759	0.602991	0.515836	0.120733	0.100937	0.299026	0.279624	0.372855	0.115492	0.456603	0.299382	0.362952	0.114190	0.443486	0.298197
0.421447	0.281196	0.606185	0.516972	0.428786	0.276256	0.595112	0.516518	0.136322	0.100997	0.305654	0.280091	0.373329	0.115686	0.468560	0.299505	0.192900	0.114421	0.359554	0.298781
0.335679	0.281465	0.585206	0.517979	0.423757	0.276949	0.588872	0.517702	0.139551	0.101149	0.310676	0.280436	0.326300	0.116012	0.427990	0.299882	0.291619	0.114754	0.421712	0.299634
0.433111	0.281863	0.605914	0.519265	0.415686	0.277255	0.589302	0.517857	0.141475	0.101201	0.312154	0.280737	0.292564	0.116146	0.406647	0.300574	0.357023	0.114970	0.459108	0.299972
0.414761	0.282563	0.600346	0.519766	0.428190	0.277785	0.598763	0.519706	0.145323	0.101350	0.314815	0.280966	0.362636	0.116365	0.454608	0.301088	0.319170	0.115093	0.424515	0.300328
0.452132	0.282757	0.616536	0.520281	0.469381	0.278604	0.625438	0.520323	0.148452	0.101490	0.319082	0.281902	0.387884	0.116480	0.467405	0.302127	0.380776	0.115341	0.469397	0.300927
0.462780	0.283302	0.614839	0.521554	0.426336	0.279097	0.597335	0.520926	0.137341	0.101613	0.312623	0.282331	0.389231	0.116803	0.476447	0.302543	0.380941	0.115394	0.463469	0.301687
0.455890	0.284394	0.622865	0.522078	0.445928	0.279377	0.610347	0.521400	0.118473	0.101830	0.301711	0.282594	0.386201	0.116867	0.477571	0.302842	0.357538	0.115600	0.451135	0.302407
0.449295	0.284672	0.618013	0.523059	0.446347	0.280029	0.610723	0.522491	0.121204	0.101891	0.302522	0.282773	0.400397	0.117138	0.472700	0.303667	0.392755	0.115810	0.481681	0.302639
0.325703	0.284939	0.572098	0.524058	0.433830	0.280346	0.603220	0.522916	0.136685	0.102079	0.313065	0.283236	0.373294	0.117363	0.462729	0.303906	0.352594	0.116115	0.451732	0.303356
0.443427	0.285037	0.618317	0.524535	0.456007	0.281043	0.623747	0.524623	0.138994	0.102170	0.311159	0.283456	0.390621	0.117444	0.474577	0.304761	0.360898	0.116268	0.464969	0.303693
0.423436	0.286127	0.610594	0.525625	0.434913	0.281714	0.604508	0.525163	0.140777	0.102334	0.314357	0.283642	0.378388	0.117605	0.471247	0.305060	0.307201	0.116428	0.421345	0.303986
0.428291	0.286377	0.601369	0.525939	0.354864	0.282010	0.585290	0.526046	0.144174	0.102458	0.315523	0.284053	0.387213	0.117831	0.479425	0.305674	0.358574	0.116578	0.460472	0.304444
0.421980	0.286989	0.602132	0.526966	0.326275	0.282605	0.571627	0.527306	0.142074	0.102584	0.316389	0.284689	0.341239	0.118045	0.447220	0.306345	0.349205	0.116937	0.460854	0.305517
0.465778	0.287866	0.624189	0.527811	0.440976	0.283058	0.609487	0.528060	0.142777	0.102693	0.317008	0.284976	0.400604	0.118297	0.477912	0.306769	0.361828	0.117195	0.462522	0.306019
0.461672	0.288192	0.622566	0.528381	0.455247	0.283228	0.621499	0.528982	0.143689	0.102917	0.316618	0.285339	0.404827	0.118543	0.480723	0.307268	0.224925	0.117343	0.378517	0.306397
0.463137	0.288705	0.619212	0.530547	0.420598	0.284015	0.600727	0.529638	0.124610	0.103009	0.302804	0.285547	0.170779	0.118608	0.360254	0.307875	0.211861	0.117638	0.380582	0.306958
0.447570	0.289105	0.617776	0.531320	0.419889	0.284460	0.604283	0.530481	0.141356	0.103103	0.316207	0.285874	0.424789	0.118810	0.503562	0.308049	0.395021	0.117780	0.484142	0.307367
0.475477	0.289562	0.625330	0.532145	0.379455	0.284960	0.609079	0.530994	0.137613	0.103218	0.315251	0.286149	0.396808	0.118988	0.479666	0.308599	0.340511	0.118011	0.444656	0.308489
0.457063	0.289881	0.630509	0.533342	0.479321	0.285567	0.633635	0.531756	0.153489	0.103429	0.321073	0.286895	0.388694	0.119194	0.479981	0.309319	0.377718	0.118157	0.473439	0.309008
0.344623	0.290434	0.598726	0.534013	0.435623	0.285945	0.615404	0.532662	0.131377	0.103514	0.314155	0.287207	0.171529	0.119602	0.356775	0.310059	0.163760	0.118359	0.360659	0.309395
0.462507	0.291342	0.622751	0.534956	0.477175	0.286223	0.633529	0.534892	0.137417	0.103585	0.317165	0.287786	0.403744	0.119847	0.486137	0.310519	0.401719	0.118583	0.482157	0.309663
0.433550	0.291821	0.613424	0.535458	0.445060	0.287219	0.619369	0.535819	0.145804	0.103722	0.325140	0.288090	0.347711	0.120088	0.448277	0.310918	0.392200	0.118667	0.483581	0.310307
0.426684	0.292439	0.610250	0.536610	0.406927	0.287630	0.599263	0.536824	0.140699	0.103908	0.319619	0.288312	0.359583	0.120222	0.464739	0.311491	0.368297	0.118927	0.466249	0.310564
0.465727	0.292866	0.624572	0.537864	0.471762	0.288397	0.626924	0.537795	0.142353	0.104018	0.321091	0.288927	0.416999	0.120343	0.498025	0.311878	0.401617	0.119163	0.492037	0.311246
0.440735	0.293459	0.626492	0.538368	0.463386	0.289014	0.611937	0.538628	0.143456	0.104233	0.316940	0.289241	0.388755	0.120562	0.478096	0.312882	0.406022	0.119350	0.479296	0.311781
0.448674	0.293897	0.618936	0.539432	0.457376	0.289383	0.616226	0.539338	0.157325	0.104360	0.329029	0.289330	0.363796	0.120862	0.460918	0.313342	0.419163	0.119608	0.493466	0.312656
0.461469	0.294223	0.631658	0.540342	0.417809	0.290042	0.611534	0.540300	0.150136	0.104415	0.325053	0.289587	0.391674	0.121168	0.481320	0.314092	0.393714	0.119654	0.480956	0.313322
0.445198	0.294636	0.623828	0.541469	0.433647	0.290204	0.610073	0.542418	0.135344	0.104487	0.320919	0.290346	0.387049	0.121437	0.489850	0.314225	0.402918	0.119887	0.492031	0.313838
0.388267	0.295174	0.604070	0.542404	0.469237	0.290689	0.623919	0.543241	0.124785	0.104620	0.312032	0.290516	0.197279	0.121718	0.376105	0.315315	0.398528	0.120112	0.488789	0.314229
0.494672	0.295869	0.636455	0.543279	0.448838	0.291721	0.619172	0.543928	0.148031	0.104745	0.324398	0.290879	0.425726	0.121828	0.502918	0.315580	0.379832	0.120363	0.474976	0.314987
0.489870	0.296474	0.639996	0.544069	0.385731	0.292247	0.600504	0.544501	0.159527	0.104867	0.326677	0.291290	0.408264	0.122003	0.489113	0.316039	0.401466	0.120580	0.489489	0.315864
0.454937	0.296808	0.625714	0.545604	0.324867	0.292836	0.579940	0.545501	0.154128	0.105052	0.326762	0.291497	0.415815	0.122207	0.492582	0.316548	0.192465	0.120730	0.381541	0.316201
0.345817	0.297428	0.597210	0.547173	0.474446	0.293497	0.637087	0.546708	0.151303	0.105157	0.325028	0.291871	0.375579	0.122465	0.458916	0.317491	0.432280	0.121018	0.500035	0.316656
0.481891	0.297850	0.641057	0.547706	0.470294	0.293967	0.628391	0.547072	0.140891	0.105369	0.322511	0.292310	0.415528	0.122623	0.500075	0.318164	0.405729	0.121218	0.492882	0.317934
0.473524	0.298190	0.632482	0.548110	0.493075	0.294655	0.640246	0.548738	0.156100	0.105433	0.337629	0.292795	0.415364	0.122818	0.505137	0.319009	0.333237	0.121599	0.439432	0.318043
0.505468	0.298856	0.642036	0.549861	0.454158	0.295014	0.628982	0.549821	0.125346	0.105555	0.315187	0.293172	0.385753	0.123022	0.478329	0.319380	0.401446	0.121902	0.497411	0.318606
0.504913	0.299343	0.644055	0.551450	0.500511	0.296124	0.648424	0.551054	0.158317	0.105660	0.332197	0.293330	0.385458	0.123240	0.483629	0.319917	0.349485	0.122204	0.457882	0.319078
0.508946	0.300276	0.646534	0.551968	0.466351	0.296585	0.631957	0.551740	0.147424	0.105834	0.329304	0.293618	0.415776	0.123566	0.492483	0.320711	0.392154	0.122384	0.490693	0.319758
0.441780	0.300889	0.619286	0.552589	0.473362	0.297354	0.629829	0.553198	0.147076	0.105875	0.329443	0.294098	0.373764	0.123892	0.468331	0.321015	0.330453	0.122420	0.441073	0.320576
0.450174	0.301319	0.629371	0.553509	0.484658	0.297685	0.639624	0.553880	0.148974	0.106083	0.326836	0.294443	0.422103	0.124148	0.507947	0.321384	0.223607	0.122656	0.387216	0.320976
0.460199	0.301852	0.629367	0.555113	0.484261	0.298181	0.643855	0.555519	0.158681	0.106187	0.333380	0.295004	0.179267	0.124495	0.369918	0.321789	0.203980	0.123045	0.383551	0.321264
0.498881	0.302168	0.652561	0.555360	0.501442	0.298794	0.648050	0.555945	0.169464	0.106421	0.339651	0.295353	0.251908	0.124853	0.407393	0.322732	0.404998	0.123366	0.502354	0.322439
0.483999	0.302650	0.631120	0.556261	0.471057	0.299674	0.630176	0.556827	0.161625	0.106479	0.332926	0.295451	0.424629	0.125044	0.515990	0.323404	0.334615	0.123593	0.453672	0.322954
0.482320	0.303417	0.640248	0.557255	0.481791	0.300218	0.631953	0.557930	0.168973	0.106737	0.337033	0.295938	0.248292	0.125313	0.407019	0.324120	0.381163	0.123680	0.477547	0.323293
0.475337	0.304431	0.628353	0.558402	0.369544	0.300990	0.607100	0.558753	0.124233	0.106875	0.317033	0.296141	0.424583	0.125545	0.503294	0.324795	0.175280	0.124084	0.376007	0.324528
0.509811	0.304627	0.648695	0.560013	0.477301	0.301584	0.633838	0.560149	0.160940	0.106956	0.337860	0.296462	0.402280	0.125899	0.491968	0.325073	0.378949	0.124247	0.472089	0.325060
0.486476	0.305463	0.647211	0.561322	0.481354	0.301767	0.635321	0.561453	0.151285	0.107049	0.331645	0.296739	0.429782	0.126012	0.510625	0.325895	0.399587	0.124721	0.495292	0.325558
0.503110	0.306270	0.664055	0.562484	0.495471	0.302494	0.634995	0.562089	0.154898	0.107223	0.334701	0.297440	0.395212	0.126217	0.492316	0.326397	0.426512	0.124760	0.511226	0.325854
0.378135	0.307080	0.606190	0.563488	0.498312	0.303163	0.641340	0.563526	0.147017	0.107291	0.330313	0.297636	0.366640	0.126412	0.468498	0.327081	0.400904	0.125117	0.493426	0.326642
0.498094	0.307392	0.660885	0.564146	0.515716	0.303947	0.653697	0.564894	0.153193	0.107504	0.337428	0.298173	0.402485	0.126645	0.485396	0.327612	0.344089	0.125290	0.454685	0.327818
0.519012	0.308199	0.659395	0.566310	0.421335	0.304431	0.633958	0.566781	0.154511	0.107527	0.336885	0.298580	0.375898	0.126848	0.479335	0.328005	0.382299	0.125549	0.481467	0.328101
0.497677	0.308503	0.651363	0.566799	0.462736	0.305219	0.627335	0.567806	0.121827	0.107625	0.317164	0.299043	0.461075	0.127299	0.526535	0.328884	0.414197	0.125984	0.503952	0.328880
0.507203	0.309319	0.652051	0.567745	0.485777	0.305800	0.639242	0.568516	0.141973	0.107790	0.330873	0.299381	0.422626	0.127396	0.512469	0.329689	0.383023	0.126146	0.483172	0.330016
0.363747	0.310678	0.620523	0.569345	0.339029	0.306475	0.602868	0.570242	0.167858	0.107932	0.339465	0.299723	0.438746	0.127929	0.519090	0.330760	0.424313	0.126516	0.512342	0.330342
0.514050	0.311372	0.667128	0.570030	0.493702	0.307061	0.636341	0.570822	0.152185	0.108131	0.332883	0.300004	0.413086	0.128097	0.493149	0.331547	0.430499	0.126925	0.513745	0.331286
0.494773	0.311661	0.660091	0.571294	0.475318	0.308046	0.640607	0.571700	0.159391	0.108343	0.340205	0.300516	0.443838	0.128369	0.510052	0.332621	0.195352	0.127193	0.390924	0.331772
0.456949	0.312114	0.631339	0.572716	0.483980	0.308607	0.644339	0.572092	0.134751	0.108348	0.325535	0.300865	0.432949	0.128743	0.520623	0.332918	0.468462	0.127434	0.536145	0.332139
0.480659	0.312824	0.649244	0.574110	0.499091	0.308872	0.649350	0.573833	0.151942	0.108478	0.335579	0.301378	0.443996	0.128975	0.522616	0.333710	0.395714	0.127629	0.495083	0.333541
0.368716	0.313050	0.632159	0.575158	0.447450	0.310039	0.631964	0.574820	0.153007	0.108659	0.337701	0.301657	0.458415	0.129487	0.524772	0.334254	0.461712	0.127913	0.525216	0.334687
0.524014	0.314091	0.664572	0.577263	0.505781	0.311133	0.643491	0.575977	0.163635	0.108796	0.345947	0.302078	0.423652	0.129688	0.518043	0.335043	0.413031	0.128467	0.505996	0.335101
0.511774	0.314412	0.655109	0.577915	0.463921	0.312074	0.620514	0.578270	0.146251	0.108870	0.335794	0.302578	0.393085	0.129954	0.486884	0.335672	0.427903	0.128926	0.517414	0.335435
0.480848	0.315422	0.652674	0.578597	0.475839	0.312810	0.638369	0.578953	0.148258	0.109016	0.333869	0.302786	0.428019	0.130343	0.511881	0.336274	0.461585	0.129280	0.528887	0.335881
0.511187	0.315873	0.658960	0.580335	0.507945	0.313178	0.655281	0.580103	0.152722	0.109155	0.334454	0.302929	0.455873	0.130481	0.527849	0.336900	0.428167	0.129449	0.517596	0.336769
0.514591	0.317218	0.669890	0.581504	0.484259	0.313659	0.648352	0.581087	0.154898	0.109272	0.338603	0.303209	0.456054	0.130753	0.529034	0.337465	0.439857	0.129838	0.511962	0.336989
0.505870	0.317576	0.645897	0.582112	0.372648	0.314602	0.632897	0.582672	0.137225	0.109404	0.331798	0.303814	0.455953	0.131215	0.524243	0.338156	0.413711	0.130058	0.502283	0.338569
0.514704	0.318401	0.663379	0.583691	0.513693	0.315343	0.656686	0.583574	0.147403	0.109638	0.335971	0.304399	0.468506	0.131468	0.539740	0.338742	0.421628	0.130204	0.509647	0.339082
0.528006	0.319021	0.673144	0.585370	0.503250	0.315917	0.643896	0.585056	0.158048	0.109710	0.340863	0.304762	0.458805	0.131799	0.538148	0.339630	0.436926	0.130740	0.527263	0.339841
0.528945	0.319471	0.670750	0.586407	0.507531	0.317076	0.664080	0.587881	0.156115	0.109801	0.338404	0.305179	0.451196	0.132045	0.526696	0.340502	0.437621	0.131166	0.517013	0.340480
0.519369	0.320206	0.664776	0.587019	0.498739	0.317916	0.645610	0.588444	0.151190	0.109911	0.345783	0.305454	0.437224	0.132340	0.530465	0.341541	0.374339	0.131358	0.480142	0.341562
0.530113	0.321573	0.663529	0.588986	0.496003	0.319005	0.647259	0.588935	0.151578	0.110012	0.347922	0.305618	0.469893	0.132726	0.531784	0.341831	0.416702	0.131513	0.507226	0.342598
0.518617	0.322632	0.668619	0.589639	0.525961	0.319748	0.650468	0.590410	0.187754	0.110218	0.358799	0.306284	0.225288	0.132954	0.409413	0.342412	0.434997	0.132331	0.509716	0.342864
0.510788	0.323406	0.662487	0.590884	0.515916	0.320846	0.653043	0.591666	0.153973	0.110382	0.338861	0.306461	0.444469	0.133299	0.523658	0.343507	0.453798	0.132861	0.530602	0.343872
0.516908	0.324072	0.659053	0.592102	0.516296	0.321544	0.657258	0.593806	0.159863	0.110491	0.343001	0.307159	0.466316	0.133905	0.541025	0.344698	0.437171	0.133058	0.532913	0.345863
0.529190	0.324513	0.672617	0.593041	0.487699	0.321764	0.647495	0.595008	0.134802	0.110612	0.327224	0.307564	0.456849	0.134097	0.527152	0.345235	0.451219	0.133250	0.535050	0.346266
0.513023	0.324784	0.659489	0.594609	0.502853	0.322686	0.655570	0.595985	0.152081	0.110667	0.339651	0.307737	0.444650	0.134441	0.521218	0.345571	0.459734	0.133689	0.538777	0.346945
0.526080	0.325281	0.663289	0.597009	0.518517	0.324205	0.665233	0.597675	0.168238	0.110945	0.349809	0.308542	0.450330	0.134709	0.525312	0.346758	0.509845	0.134011	0.557845	0.347445
0.515223	0.326111	0.668194	0.598170	0.442918	0.325043	0.631198	0.599613	0.152843	0.111123	0.341307	0.308713	0.464150	0.135283	0.541650	0.347503	0.488285	0.134219	0.547520	0.348160
0.503581	0.327170	0.670162	0.598841	0.514413	0.325678	0.661318	0.600052	0.153486	0.111279	0.343770	0.309335	0.479436	0.136000	0.542712	0.348279	0.449261	0.134846	0.533435	0.348756
0.517516	0.328643	0.671171	0.600006	0.528874	0.326605	0.663525	0.602110	0.128285	0.111371	0.327817	0.309378	0.383879	0.136279	0.504104	0.348749	0.455906	0.135296	0.533327	0.349634
0.513460	0.329358	0.658084	0.600980	0.530230	0.327008	0.673126	0.603691	0.124071	0.111542	0.325935	0.309701	0.455663	0.136667	0.540695	0.349843	0.445470	0.135638	0.527866	0.350409
0.513855	0.330634	0.669803	0.604118	0.520203	0.328463	0.666838	0.604574	0.151228	0.111695	0.344173	0.310169	0.228051	0.137150	0.420410	0.350755	0.388723	0.136223	0.494671	0.351547
0.478724	0.330938	0.645083	0.604604	0.505281	0.328833	0.650326	0.606432	0.158679	0.111819	0.343097	0.310634	0.492236	0.137483	0.558289	0.351967	0.415078	0.136714	0.507027	0.352695
0.544840	0.331720	0.673987	0.605958	0.520014	0.330295	0.661966	0.607206	0.164450	0.112016	0.351177	0.310873	0.464934	0.137653	0.543205	0.353108	0.444524	0.137191	0.535706	0.353386
0.522402	0.332387	0.665123	0.606259	0.513421	0.331105	0.665556	0.608155	0.165860	0.112094	0.355561	0.311166	0.455350	0.138006	0.539707	0.354012	0.444987	0.137497	0.533643	0.353587
0.535253	0.334057	0.672048	0.608796	0.530136	0.331496	0.660202	0.609299	0.163727	0.112271	0.354705	0.311638	0.468930	0.138707	0.550716	0.354886	0.448835	0.137799	0.519685	0.355299
0.540274	0.334182	0.674341	0.608992	0.540656	0.332035	0.663293	0.610434	0.159570	0.112287	0.352897	0.311854	0.476970	0.139307	0.547689	0.355414	0.222079	0.138143	0.434139	0.355959
0.433874	0.334894	0.661278	0.611590	0.521163	0.333620	0.662160	0.612168	0.185336	0.112536	0.358654	0.311938	0.462414	0.139497	0.543639	0.355540	0.473246	0.138697	0.548861	0.356444
0.519102	0.336126	0.668965	0.612294	0.540417	0.333852	0.675534	0.614303	0.172804	0.112662	0.360906	0.312828	0.475725	0.139945	0.553003	0.357266	0.457000	0.138995	0.525268	0.357399
0.527955	0.337112	0.671125	0.613914	0.535947	0.335415	0.671237	0.615753	0.160495	0.112769	0.348264	0.313149	0.454414	0.140720	0.530385	0.358214	0.468951	0.139867	0.549269	0.359145
0.551134	0.337692	0.685323	0.616646	0.364237	0.336159	0.629283	0.617561	0.154509	0.112888	0.351430	0.313478	0.458016	0.140873	0.544850	0.358382	0.480344	0.140605	0.548209	0.359435
0.533895	0.338256	0.671498	0.619489	0.397371	0.336830	0.647441	0.619619	0.184454	0.113053	0.361677	0.313873	0.480892	0.141639	0.558722	0.359902	0.472243	0.141124	0.541075	0.359985
0.527264	0.339707	0.665962	0.620150	0.507600	0.337860	0.653751	0.621167	0.162459	0.113140	0.348469	0.314359	0.453328	0.142000	0.530194	0.361343	0.490769	0.141473	0.561732	0.361584
0.549462	0.340492	0.689141	0.620667	0.544285	0.339246	0.670035	0.622943	0.138819	0.113302	0.340371	0.314757	0.447772	0.142927	0.542526	0.361968	0.468246	0.142243	0.543601	0.362281
0.541846	0.341131	0.684294	0.623123	0.509095	0.339939	0.661501	0.625031	0.168226	0.113422	0.351354	0.314909	0.475409	0.143207	0.558653	0.362810	0.433188	0.142429	0.524173	0.363077
0.533941	0.342183	0.678050	0.625085	0.494504	0.341029	0.651423	0.625992	0.179832	0.113461	0.364100	0.315305	0.475308	0.143480	0.551490	0.363777	0.456756	0.143385	0.536883	0.364441
0.537735	0.343288	0.683999	0.626250	0.520154	0.342518	0.659923	0.627655	0.183263	0.113648	0.369133	0.315640	0.481371	0.144062	0.552762	0.364578	0.452172	0.143761	0.532242	0.365413
0.534566	0.344093	0.682937	0.627443	0.517575	0.344668	0.665505	0.630106	0.159866	0.113855	0.351156	0.316297	0.468462	0.144793	0.546029	0.366015	0.204109	0.144584	0.420869	0.366339
0.528398	0.344860	0.672121	0.628001	0.532576	0.345357	0.674766	0.631334	0.159681	0.113957	0.350871	0.316958	0.271600	0.145493	0.455222	0.366442	0.457068	0.144761	0.542281	0.368236
0.533092	0.345478	0.662884	0.630763	0.510481	0.345627	0.658141	0.633927	0.184300	0.114031	0.366093	0.317206	0.464685	0.145836	0.538618	0.367814	0.448041	0.145548	0.528785	0.368574
0.541504	0.346397	0.687194	0.631309	0.554240	0.347350	0.679347	0.635152	0.165792	0.114206	0.357498	0.317677	0.489706	0.146077	0.557304	0.368323	0.472686	0.146145	0.544859	0.369696
0.537192	0.347858	0.672455	0.631862	0.552577	0.348437	0.681835	0.636407	0.175127	0.114354	0.363462	0.317951	0.492248	0.147241	0.552485	0.369239	0.471353	0.146658	0.547570	0.370091
0.436584	0.349499	0.664675	0.633653	0.569494	0.349517	0.690291	0.637948	0.159195	0.114513	0.351797	0.318227	0.459060	0.148111	0.537745	0.370137	0.495663	0.147423	0.552859	0.370948
0.531337	0.349765	0.687168	0.635531	0.537900	0.350811	0.675585	0.638282	0.179444	0.114696	0.364679	0.318880	0.465703	0.148860	0.544422	0.370583	0.490686	0.147651	0.564820	0.371915
0.531060	0.351123	0.687651	0.636345	0.402815	0.353989	0.649303	0.642739	0.159740	0.114819	0.354551	0.319507	0.477524	0.149614	0.547889	0.371153	0.474578	0.148111	0.558335	0.373100
0.522975	0.352723	0.679240	0.639045	0.533545	0.355054	0.673155	0.643266	0.174547	0.115014	0.361771	0.319947	0.282683	0.149939	0.477417	0.373090	0.503131	0.148845	0.576620	0.373492
0.529921	0.352892	0.677754	0.640799	0.531980	0.355848	0.665389	0.644967	0.132962	0.115105	0.339237	0.320122	0.479768	0.151157	0.559269	0.374155	0.474876	0.149316	0.549599	0.376063
0.546907	0.354254	0.686446	0.643799	0.539110	0.356672	0.678860	0.645527	0.181623	0.115234	0.363281	0.320388	0.413436	0.151865	0.520168	0.375054	0.466550	0.150048	0.546944	0.376995
0.533229	0.355994	0.672217	0.644186	0.551562	0.359207	0.676871	0.648725	0.187828	0.115368	0.372626	0.320703	0.492291	0.152228	0.565850	0.376151	0.442402	0.151301	0.528484	0.378678
0.538638	0.357651	0.683506	0.646240	0.530979	0.360265	0.674527	0.651463	0.187538	0.115539	0.369529	0.321071	0.486556	0.152555	0.556305	0.376971	0.457825	0.151857	0.546120	0.380500
0.544567	0.358222	0.677191	0.649294	0.542973	0.361852	0.681294	0.653645	0.164991	0.115831	0.362058	0.321539	0.329128	0.153133	0.493337	0.378416	0.472210	0.152649	0.551674	0.381065
0.542175	0.359504	0.681887	0.650298	0.536192	0.362133	0.681592	0.655206	0.167123	0.115921	0.362895	0.321794	0.480676	0.154337	0.557655	0.380212	0.483218	0.153440	0.558058	0.382686
0.451327	0.360555	0.674890	0.653091	0.528897	0.364031	0.677567	0.658207	0.132900	0.116035	0.344898	0.322172	0.476747	0.154791	0.554893	0.381581	0.488658	0.154050	0.567244	0.383572
0.555135	0.361707	0.692565	0.655027	0.544964	0.365839	0.673202	0.659440	0.176979	0.116198	0.360922	0.322267	0.453149	0.155925	0.539538	0.382408	0.312266	0.154435	0.476061	0.383962
0.563247	0.364000	0.696706	0.657379	0.555129	0.366778	0.690880	0.660635	0.165627	0.116274	0.361449	0.322772	0.512344	0.156835	0.577847	0.383511	0.504269	0.155354	0.570799	0.386562
0.532604	0.365590	0.680469	0.659232	0.553132	0.369537	0.687381	0.663251	0.171559	0.116538	0.362919	0.323373	0.516157	0.157487	0.571121	0.384549	0.477702	0.156717	0.555721	0.387640
0.540400	0.366356	0.685239	0.662848	0.545617	0.370989	0.689788	0.663905	0.161732	0.116704	0.360170	0.323633	0.286978	0.158772	0.471494	0.385844	0.487690	0.156940	0.550509	0.389442
0.546235	0.367124	0.687463	0.663679	0.541433	0.372172	0.673028	0.665818	0.163904	0.116815	0.367099	0.324236	0.487493	0.158959	0.559854	0.387611	0.495622	0.157959	0.575320	0.390057
0.550786	0.369139	0.692607	0.665864	0.523497	0.373688	0.668114	0.668830	0.179515	0.116977	0.364695	0.324781	0.372603	0.159939	0.503069	0.388354	0.494387	0.158439	0.560257	0.392299
0.540454	0.369879	0.695644	0.666373	0.531881	0.376041	0.676497	0.672054	0.177787	0.117128	0.365516	0.325122	0.497362	0.161481	0.565565	0.389429	0.491102	0.159206	0.554748	0.392926
0.540340	0.371600	0.686244	0.668997	0.552194	0.377343	0.681258	0.673868	0.143049	0.117317	0.347921	0.325648	0.507177	0.161998	0.577575	0.390617	0.460383	0.160114	0.543197	0.394522
0.556228	0.373752	0.694678	0.671794	0.508237	0.378814	0.662657	0.677202	0.175060	0.117436	0.366270	0.325713	0.476873	0.163349	0.566806	0.392246	0.381223	0.161183	0.522606	0.396611
0.565280	0.375227	0.696589	0.673627	0.557272	0.380900	0.689937	0.678632	0.185327	0.117500	0.370161	0.326515	0.505818	0.164169	0.574512	0.393025	0.474219	0.162396	0.565960	0.397102
0.556064	0.376203	0.694718	0.676145	0.557677	0.381979	0.684686	0.681301	0.178809	0.117638	0.371161	0.326925	0.499212	0.165741	0.568557	0.394379	0.482051	0.162982	0.556614	0.399825
0.411531	0.377182	0.671722	0.679277	0.567468	0.382982	0.687800	0.682914	0.174616	0.117780	0.369483	0.327383	0.492130	0.166191	0.568336	0.395475	0.477485	0.164846	0.559415	0.400359
0.548030	0.379529	0.692856	0.681339	0.478809	0.385620	0.697199	0.684591	0.158502	0.118010	0.356399	0.327664	0.497991	0.167141	0.567390	0.397897	0.493983	0.164955	0.564953	0.402226
0.550199	0.380956	0.699355	0.682434	0.564834	0.387380	0.686454	0.687462	0.178253	0.118216	0.369438	0.328070	0.523156	0.168663	0.576593	0.399278	0.477761	0.165943	0.559420	0.403622
0.521776	0.382198	0.693626	0.684310	0.567589	0.389062	0.691876	0.689146	0.162124	0.118296	0.365557	0.328536	0.503277	0.169836	0.574701	0.400454	0.494087	0.167489	0.563776	0.404767
0.553941	0.384802	0.685080	0.685858	0.570286	0.389576	0.705380	0.692163	0.202397	0.118366	0.386846	0.328841	0.495733	0.170360	0.575422	0.401859	0.496301	0.167923	0.577036	0.405283
0.551391	0.385870	0.688983	0.688880	0.439229	0.391985	0.674320	0.693341	0.176486	0.118788	0.373197	0.329292	0.503746	0.172151	0.569426	0.403224	0.491447	0.169435	0.580682	0.407918
0.445011	0.387927	0.673487	0.690846	0.564964	0.394587	0.698086	0.696968	0.173824	0.118864	0.367405	0.329841	0.471777	0.173551	0.563049	0.404186	0.497347	0.170702	0.569873	0.409847
0.581124	0.390088	0.703669	0.693407	0.557515	0.397584	0.684315	0.698869	0.172779	0.118948	0.368892	0.330027	0.516438	0.175261	0.582968	0.405890	0.438212	0.171689	0.527276	0.411483
0.550997	0.391039	0.690089	0.696529	0.547851	0.399674	0.688957	0.701964	0.183471	0.119128	0.370402	0.330423	0.504400	0.176641	0.572377	0.408508	0.501290	0.173092	0.569441	0.412598
0.549247	0.392945	0.689818	0.698699	0.557779	0.401545	0.690486	0.703619	0.168769	0.119349	0.367148	0.330777	0.520644	0.177897	0.582835	0.409979	0.476336	0.174997	0.564233	0.414974
0.575934	0.393991	0.710044	0.703095	0.572262	0.403461	0.703228	0.705409	0.162995	0.119422	0.365526	0.331086	0.427523	0.178804	0.555239	0.410716	0.385058	0.176107	0.523861	0.416783
0.567424	0.396215	0.696072	0.704702	0.578619	0.407669	0.701638	0.708264	0.190008	0.119509	0.377395	0.331151	0.501191	0.179962	0.576077	0.412562	0.487242	0.177628	0.573306	0.418061
0.548338	0.398147	0.694902	0.707155	0.555555	0.409278	0.690503	0.711303	0.147714	0.119708	0.353063	0.331643	0.510041	0.182396	0.573415	0.414444	0.433531	0.178768	0.531025	0.419898
0.548324	0.400924	0.696960	0.708851	0.565051	0.410618	0.700917	0.714851	0.171779	0.119820	0.366247	0.331992	0.488611	0.183734	0.570740	0.415676	0.500699	0.180229	0.569517	0.422371
0.560118	0.402147	0.696899	0.712430	0.580059	0.414251	0.706022	0.717613	0.211188	0.120001	0.394761	0.332315	0.513443	0.184845	0.588429	0.417504	0.491715	0.180972	0.562530	0.423767
0.557820	0.403568	0.702191	0.714556	0.567375	0.415155	0.698048	0.718687	0.190026	0.120297	0.380466	0.333389	0.479127	0.186097	0.559122	0.418786	0.500933	0.182228	0.562688	0.426695
0.579530	0.404272	0.717325	0.717209	0.573008	0.419784	0.697056	0.720002	0.166954	0.120375	0.364134	0.333711	0.532963	0.187607	0.598996	0.421619	0.314465	0.184311	0.485963	0.427133
0.558276	0.406433	0.701391	0.721206	0.580964	0.422770	0.701914	0.723531	0.188361	0.120468	0.378602	0.333880	0.498948	0.189534	0.576479	0.422269	0.491545	0.185065	0.562338	0.428806
0.553327	0.409653	0.702294	0.722541	0.569636	0.423574	0.701394	0.728263	0.170571	0.120714	0.369283	0.334574	0.495223	0.191100	0.577568	0.424084	0.501270	0.185852	0.589343	0.431411
0.571645	0.411340	0.715376	0.722959	0.578738	0.427085	0.704091	0.731427	0.211114	0.120761	0.390549	0.335005	0.491931	0.194445	0.573329	0.426665	0.507240	0.187107	0.574894	0.433936
0.571239	0.412718	0.704724	0.726995	0.565218	0.431316	0.696108	0.734783	0.171778	0.121023	0.373368	0.335281	0.509269	0.195708	0.588208	0.428209	0.495181	0.189145	0.578458	0.434846
0.560831	0.416921	0.701431	0.728990	0.502983	0.433398	0.696268	0.737056	0.182209	0.121158	0.381282	0.335665	0.468245	0.197102	0.545627	0.430380	0.499280	0.189835	0.579261	0.437407
0.569877	0.418727	0.700215	0.732640	0.588107	0.436927	0.709449	0.739371	0.178138	0.121301	0.374222	0.335862	0.506506	0.198762	0.576078	0.431312	0.517889	0.193035	0.586359	0.439752
0.559861	0.420624	0.695594	0.734540	0.564988	0.439266	0.703732	0.740473	0.176128	0.121430	0.375548	0.336246	0.330493	0.200980	0.491470	0.434083	0.496695	0.195687	0.581418	0.440889
0.568644	0.422981	0.707538	0.739391	0.577016	0.443310	0.702082	0.746375	0.167816	0.121482	0.370754	0.336752	0.512455	0.202671	0.581720	0.436732	0.511250	0.196309	0.584881	0.442703
0.473659	0.423499	0.705054	0.742176	0.574211	0.448575	0.709003	0.749279	0.193561	0.121804	0.382147	0.337257	0.508326	0.205888	0.577576	0.438196	0.518581	0.198578	0.592231	0.443899
0.560014	0.427408	0.707511	0.745994	0.579897	0.452152	0.699108	0.752266	0.204595	0.121958	0.387187	0.337546	0.529200	0.207316	0.596379	0.439286	0.539985	0.200798	0.613191	0.448629
0.571057	0.433404	0.705211	0.748182	0.581640	0.454922	0.710053	0.755166	0.184050	0.122208	0.377202	0.337853	0.534805	0.209428	0.597582	0.443238	0.507960	0.203974	0.583268	0.450565
0.557713	0.435758	0.700440	0.749736	0.483550	0.459126	0.692689	0.760224	0.190991	0.122270	0.386331	0.338419	0.507108	0.214625	0.580991	0.445191	0.510646	0.205361	0.578488	0.453176
0.561739	0.440189	0.710712	0.752237	0.555376	0.464101	0.693727	0.763249	0.201005	0.122447	0.392473	0.338681	0.493730	0.215977	0.575898	0.446614	0.492475	0.206437	0.566158	0.456081
0.563476	0.440851	0.700061	0.754665	0.582370	0.468297	0.705735	0.764973	0.177002	0.122649	0.382265	0.339047	0.494949	0.218074	0.568418	0.449134	0.520963	0.209602	0.598545	0.458300
0.564628	0.441981	0.711754	0.758057	0.573980	0.473890	0.705828	0.766715	0.135727	0.122807	0.355339	0.339710	0.507651	0.223117	0.581966	0.451505	0.350122	0.212717	0.535374	0.462600
0.570204	0.448393	0.699765	0.762385	0.585226	0.478620	0.710091	0.768529	0.203512	0.122935	0.391284	0.340268	0.524308	0.225607	0.597576	0.453171	0.514462	0.215247	0.574436	0.463526
0.498221	0.450645	0.707453	0.764759	0.571716	0.481826	0.704129	0.773732	0.187669	0.123210	0.389255	0.340509	0.573560	0.227015	0.621136	0.454258	0.516034	0.216982	0.591159	0.466396
0.575285	0.453059	0.709530	0.768416	0.574217	0.487021	0.712529	0.775420	0.180291	0.123354	0.382057	0.341012	0.526244	0.229633	0.584772	0.456460	0.514540	0.220214	0.592562	0.468724
0.581372	0.456539	0.707138	0.769832	0.574038	0.494553	0.700091	0.781541	0.184144	0.123400	0.382715	0.341266	0.525135	0.231522	0.594965	0.460337	0.517471	0.222577	0.588200	0.472726
0.545891	0.459670	0.705044	0.773635	0.575868	0.507227	0.704427	0.785164	0.202437	0.123586	0.397283	0.341811	0.519134	0.235317	0.594286	0.462074	0.514361	0.224789	0.592072	0.474874
0.594246	0.464784	0.713275	0.776889	0.583667	0.513799	0.707007	0.788051	0.190484	0.123750	0.389004	0.342261	0.509443	0.239559	0.581689	0.464610	0.579701	0.225996	0.627601	0.477857
0.582422	0.468325	0.704264	0.781074	0.575584	0.518096	0.715598	0.791378	0.201221	0.123910	0.390761	0.342942	0.534518	0.242525	0.605789	0.467739	0.476730	0.229573	0.570201	0.483378
0.585548	0.473321	0.708813	0.785090	0.581980	0.525803	0.708139	0.797509	0.234815	0.124022	0.407814	0.343253	0.536079	0.243531	0.604186	0.468942	0.514172	0.232511	0.582432	0.486039
0.590053	0.479338	0.708532	0.786300	0.567790	0.533152	0.700690	0.799171	0.195561	0.124228	0.395531	0.343567	0.503412	0.246356	0.579584	0.473281	0.537356	0.234200	0.607434	0.487807
0.585495	0.487556	0.716100	0.787880	0.578590	0.539915	0.709882	0.801307	0.187031	0.124386	0.386590	0.344422	0.576301	0.251702	0.631930	0.474946	0.504546	0.236688	0.588715	0.491463
0.594738	0.492461	0.719381	0.797090	0.516193	0.542651	0.712932	0.807409	0.200088	0.124643	0.396013	0.344489	0.522207	0.253195	0.603764	0.479974	0.510374	0.241088	0.573945	0.497240
0.557898	0.497675	0.700040	0.798400	0.576126	0.555947	0.710410	0.813082	0.144090	0.124818	0.368224	0.344827	0.533623	0.256279	0.601113	0.482749	0.523370	0.246540	0.593250	0.500795
0.581090	0.505509	0.712819	0.803341	0.596281	0.567566	0.716016	0.814763	0.201444	0.124941	0.397324	0.345458	0.371183	0.260247	0.522269	0.484991	0.339507	0.248309	0.535624	0.507955
0.600918	0.509744	0.722621	0.805620	0.583647	0.578729	0.701819	0.817936	0.186197	0.125206	0.386995	0.345725	0.535792	0.263871	0.603818	0.490462	0.535197	0.252769	0.602063	0.508278
0.582235	0.519161	0.719321	0.808369	0.611560	0.589592	0.727423	0.822215	0.225936	0.125278	0.403001	0.346172	0.561593	0.266000	0.613855	0.494862	0.486978	0.254801	0.570030	0.514491
0.596357	0.527153	0.709707	0.810273	0.573812	0.601797	0.699610	0.825686	0.215194	0.125404	0.398884	0.346713	0.535382	0.268028	0.602340	0.497676	0.530714	0.260643	0.601849	0.520420
0.575824	0.532913	0.710896	0.812421	0.598076	0.615651	0.723721	0.831720	0.188342	0.125679	0.382359	0.347272	0.523257	0.275422	0.598598	0.501638	0.528637	0.264075	0.592577	0.523471
0.582922	0.537853	0.717422	0.815934	0.586097	0.645370	0.719054	0.832398	0.223098	0.125903	0.411535	0.348076	0.525178	0.278202	0.622196	0.506911	0.529509	0.267464	0.600772	0.527728
0.589126	0.544828	0.712965	0.819198	0.593347	0.651008	0.724117	0.833719	0.199576	0.126149	0.392058	0.348270	0.531467	0.282825	0.604479	0.509161	0.548452	0.269747	0.616611	0.531271
0.573633	0.557568	0.710022	0.825074	0.581304	0.668267	0.716896	0.839270	0.208819	0.126298	0.397775	0.348503	0.540882	0.289231	0.607867	0.512297	0.529447	0.274815	0.602286	0.533317
0.576092	0.570195	0.706101	0.825363	0.575408	0.680702	0.701295	0.843711	0.218132	0.126528	0.407718	0.349262	0.542895	0.292333	0.614368	0.515920	0.527050	0.278208	0.595980	0.542564
0.586522	0.577572	0.720673	0.828919	0.583709	0.697890	0.707504	0.849598	0.198360	0.126815	0.392957	0.349560	0.571795	0.295019	0.627263	0.522412	0.542744	0.282026	0.607750	0.554315
0.582473	0.590288	0.716087	0.834039	0.581427	0.707587	0.723517	0.850179	0.238704	0.126915	0.413838	0.349849	0.510071	0.301146	0.589026	0.530020	0.543671	0.285784	0.614101	0.560864
0.590115	0.596392	0.720090	0.836058	0.594910	0.734036	0.721786	0.856470	0.143336	0.126960	0.367066	0.350526	0.526623	0.306724	0.596597	0.532981	0.510617	0.290748	0.588603	0.569272
0.577928	0.600003	0.723793	0.840030	0.589429	0.737712	0.713258	0.858553	0.191870	0.127115	0.394626	0.350864	0.512803	0.308279	0.613975	0.538184	0.527245	0.294265	0.602748	0.573622
0.580565	0.617431	0.724091	0.841574	0.588305	0.753457	0.719599	0.861633	0.207796	0.127345	0.403917	0.351340	0.539754	0.310014	0.609005	0.545685	0.537064	0.300567	0.605669	0.580763
0.591987	0.630661	0.723391	0.845439	0.541419	0.776496	0.713118	0.867239	0.182933	0.127605	0.397116	0.351694	0.527714	0.317883	0.607789	0.553053	0.536130	0.310150	0.603415	0.588283
0.585994	0.638074	0.723483	0.850102	0.593582	0.785864	0.713972	0.870444	0.196674	0.127708	0.398407	0.352384	0.431765	0.322342	0.579121	0.559701	0.380603	0.314557	0.539077	0.597393
0.599193	0.656017	0.720083	0.852978	0.589554	0.805242	0.719900	0.872598	0.195440	0.127939	0.392067	0.352742	0.529382	0.324061	0.596742	0.569065	0.547562	0.319649	0.612646	0.613219
0.611989	0.668694	0.738258	0.857619	0.606128	0.811256	0.726632	0.873087	0.208945	0.128045	0.404830	0.353269	0.529615	0.331926	0.603440	0.572413	0.555522	0.327304	0.613506	0.626097
0.594693	0.685546	0.726687	0.859244	0.601092	0.826845	0.725208	0.880325	0.203079	0.128322	0.402374	0.354046	0.538538	0.338805	0.614145	0.587706	0.570357	0.342951	0.632476	0.629829
0.602456	0.703940	0.720997	0.860878	0.566425	0.837706	0.705516	0.883736	0.190618	0.128429	0.392733	0.354313	0.545960	0.343325	0.598961	0.595039	0.530599	0.354705	0.603634	0.647948
0.598864	0.713311	0.723645	0.864436	0.597890	0.850150	0.712475	0.885828	0.212779	0.128594	0.407505	0.355036	0.543107	0.348149	0.622444	0.610004	0.558570	0.374519	0.615048	0.657038
0.517591	0.725153	0.730813	0.867561	0.610168	0.868425	0.741805	0.889763	0.219391	0.128908	0.406374	0.355226	0.582782	0.362358	0.634246	0.613925	0.532567	0.388306	0.615701	0.668064
0.612255	0.735743	0.731790	0.871276	0.586334	0.881065	0.720633	0.895139	0.213916	0.129077	0.407298	0.355701	0.548500	0.369774	0.619021	0.625620	0.524905	0.433860	0.603706	0.694150
0.599440	0.752728	0.724600	0.872313	0.594151	0.889859	0.709806	0.899059	0.243828	0.129421	0.416088	0.356403	0.548838	0.402125	0.623930	0.633636	0.541923	0.460451	0.612203	0.702763
0.607646	0.762316	0.723630	0.875614	0.610301	0.898589	0.724339	0.902484	0.240846	0.129487	0.419482	0.356969	0.536248	0.434084	0.625079	0.642173	0.525980	0.507583	0.604743	0.713092
0.599186	0.770733	0.728445	0.879180	0.596302	0.904959	0.714726	0.904928	0.193542	0.129897	0.388685	0.357337	0.532693	0.455527	0.599481	0.649225	0.529578	0.541659	0.610745	0.724666
0.609968	0.779949	0.724615	0.882317	0.608652	0.913676	0.719070	0.907313	0.243511	0.129991	0.418441	0.357888	0.549980	0.502889	0.611367	0.665560	0.546645	0.593686	0.625826	0.739035
0.608944	0.795563	0.734108	0.886215	0.596071	0.919230	0.706837	0.911447	0.204696	0.130153	0.402729	0.358465	0.541382	0.523370	0.616684	0.671485	0.546925	0.620864	0.624906	0.754761
0.610855	0.800581	0.729273	0.887606	0.599920	0.921301	0.709981	0.913495	0.203910	0.130323	0.410791	0.358630	0.548776	0.569092	0.615123	0.684369	0.541957	0.627426	0.616031	0.777183
0.593820	0.810004	0.725228	0.891160	0.613313	0.929450	0.733215	0.915533	0.197046	0.130705	0.405372	0.359350	0.557581	0.581701	0.613845	0.685158	0.560846	0.674612	0.625787	0.797286
0.614338	0.819539	0.732355	0.892869	0.592860	0.935322	0.738273	0.919837	0.202700	0.130795	0.403381	0.359724	0.598928	0.617900	0.649354	0.704830	0.561223	0.751738	0.620558	0.806312
0.604836	0.824221	0.734494	0.895191	0.616231	0.940290	0.732163	0.922025	0.220430	0.131028	0.409443	0.360104	0.535448	0.634237	0.615933	0.726116	0.561261	0.763600	0.633320	0.819295
0.592329	0.838834	0.729794	0.897118	0.591259	0.942936	0.714043	0.927138	0.227501	0.131314	0.421784	0.360486	0.552851	0.645815	0.624279	0.737268	0.554346	0.779695	0.612911	0.832861
0.612629	0.853029	0.729918	0.900754	0.610731	0.949032	0.730536	0.928950	0.154563	0.131581	0.381773	0.361377	0.563492	0.651439	0.626693	0.745774	0.562484	0.838879	0.627632	0.835986
0.600219	0.863889	0.725276	0.903079	0.650270	0.952696	0.755570	0.930499	0.198161	0.131671	0.399501	0.361966	0.562508	0.692709	0.632196	0.752235	0.590241	0.859234	0.640494	0.849645
0.631076	0.867257	0.746872	0.905892	0.600234	0.956051	0.723999	0.933948	0.158793	0.131969	0.378318	0.362166	0.550279	0.700937	0.626611	0.764641	0.577623	0.879530	0.632025	0.860881
0.602949	0.876682	0.755188	0.908345	0.594435	0.960585	0.715632	0.934564	0.224875	0.132144	0.415935	0.362643	0.568592	0.716645	0.627406	0.771119	0.549477	0.902940	0.623725	0.870926
0.591441	0.887296	0.723125	0.911145	0.661335	0.965493	0.750731	0.936330	0.204597	0.132339	0.403966	0.363786	0.561776	0.729314	0.634634	0.793231	0.552449	0.920053	0.626046	0.879155
0.603107	0.895727	0.734446	0.914533	0.604837	0.966793	0.733206	0.939123	0.195042	0.132492	0.402427	0.363964	0.568907	0.744685	0.632642	0.798384	0.618817	0.934571	0.669230	0.880712
0.614736	0.906732	0.739318	0.916090	0.591545	0.967608	0.744814	0.941886	0.192253	0.132740	0.400269	0.364170	0.556112	0.751227	0.623494	0.805885	0.460320	0.950404	0.631248	0.906133
0.616379	0.911927	0.739871	0.918273	0.636508	0.971725	0.755684	0.943136	0.223661	0.133030	0.416230	0.365050	0.538440	0.772324	0.622666	0.812994	0.547590	0.957412	0.609653	0.911182
0.599858	0.917534	0.731570	0.920529	0.646959	0.972858	0.747526	0.945966	0.218449	0.133124	0.408685	0.365690	0.564898	0.777574	0.626482	0.819346	0.543153	0.963494	0.605485	0.913854
0.634459	0.924972	0.745420	0.922286	0.611711	0.973619	0.729684	0.949203	0.204081	0.133354	0.408178	0.366530	0.551430	0.788575	0.622452	0.835653	0.547420	0.969198	0.614578	0.925537
0.620993	0.929702	0.739973	0.926190	0.615452	0.976669	0.735284	0.951202	0.191129	0.133514	0.392494	0.367076	0.545604	0.800500	0.604891	0.841966	0.550115	0.978996	0.611432	0.929132
0.603215	0.932511	0.730834	0.927873	0.680483	0.977694	0.771869	0.953406	0.241554	0.133862	0.421295	0.367316	0.562995	0.824865	0.631073	0.845410	0.572893	0.980072	0.638588	0.935056
0.591064	0.936397	0.722710	0.929566	0.701842	0.978777	0.797588	0.954671	0.163156	0.134116	0.381771	0.367687	0.559266	0.829836	0.631002	0.851890	0.562379	0.984910	0.622406	0.938076
0.594905	0.941595	0.723750	0.931645	0.729644	0.979953	0.795707	0.956280	0.232362	0.134380	0.415679	0.368438	0.561020	0.847937	0.626961	0.863146	0.567783	0.987290	0.634709	0.940396
0.586882	0.943989	0.741551	0.933340	0.688737	0.981676	0.767010	0.957708	0.208604	0.134488	0.412710	0.369013	0.573163	0.855035	0.629547	0.869320	0.583564	0.988619	0.635429	0.947857
0.615274	0.949115	0.747512	0.936719	0.753481	0.982309	0.803059	0.960140	0.214563	0.134569	0.405692	0.369199	0.560215	0.877129	0.620808	0.880760	0.562619	0.989724	0.628146	0.949717
0.631613	0.953753	0.742450	0.938928	0.718032	0.983662	0.804913	0.960861	0.201258	0.134828	0.401121	0.369832	0.559765	0.882585	0.632408	0.887926	0.599646	0.991098	0.654879	0.953526
0.613219	0.957596	0.743724	0.940918	0.635981	0.984407	0.741131	0.962115	0.227914	0.135205	0.418445	0.370184	0.550927	0.886482	0.621906	0.901508	0.565521	0.993304	0.643383	0.956355
0.618418	0.959186	0.746468	0.942066	0.779590	0.985648	0.808096	0.963938	0.223405	0.135472	0.414031	0.371176	0.557909	0.900686	0.618607	0.911957	0.518908	0.993707	0.620795	0.960213
0.604457	0.961789	0.728219	0.943350	0.681890	0.986096	0.772351	0.965770	0.207699	0.135559	0.408527	0.371308	0.548672	0.905918	0.630032	0.913183	0.573029	0.994307	0.644620	0.961723
0.623207	0.964540	0.749003	0.945347	0.723158	0.986683	0.807622	0.966998	0.233581	0.135959	0.418139	0.371899	0.552579	0.911881	0.625274	0.916436	0.566231	0.994726	0.630550	0.965034
0.618153	0.965798	0.736241	0.946687	0.835439	0.987354	0.826988	0.967977	0.258465	0.136212	0.430035	0.372478	0.550406	0.930193	0.622131	0.922660	0.571431	0.995305	0.626387	0.967282
0.598306	0.970378	0.730729	0.948113	0.804761	0.987960	0.828310	0.968936	0.233435	0.136316	0.425386	0.373285	0.564911	0.939959	0.632962	0.924694	0.568407	0.995605	0.663094	0.969844
0.616773	0.972232	0.742077	0.950036	0.829904	0.988602	0.839233	0.971257	0.202419	0.136591	0.399639	0.373702	0.570506	0.944121	0.626317	0.929199	0.562698	0.996146	0.621738	0.971512
0.676469	0.972771	0.788004	0.951856	0.828633	0.989307	0.843943	0.972664	0.202162	0.136753	0.408579	0.374247	0.571529	0.963924	0.636898	0.933266	0.577787	0.996518	0.645392	0.972452
0.658106	0.974919	0.766105	0.954263	0.789485	0.989685	0.830147	0.973049	0.224977	0.136891	0.418185	0.375134	0.576394	0.965518	0.650600	0.938082	0.559453	0.996934	0.648113	0.974135
0.620917	0.977064	0.746876	0.955667	0.732406	0.990328	0.801465	0.974375	0.226634	0.137177	0.414766	0.375684	0.561330	0.966882	0.649713	0.942069	0.575496	0.997146	0.643862	0.975757
0.625732	0.977935	0.743982	0.956877	0.843621	0.990997	0.856314	0.975714	0.197139	0.137530	0.410267	0.375989	0.670409	0.974213	0.680223	0.948316	0.651627	0.997400	0.688038	0.976892
0.617343	0.978673	0.750258	0.958818	0.862673	0.991438	0.860472	0.976701	0.216572	0.137877	0.419912	0.376700	0.581937	0.976147	0.649561	0.951022	0.584922	0.997622	0.651273	0.978006
0.626450	0.980754	0.748806	0.960449	0.806136	0.991883	0.841285	0.977320	0.206807	0.138258	0.420074	0.377492	0.582033	0.979868	0.647760	0.955760	0.579047	0.997879	0.638148	0.979436
0.706820	0.981599	0.795879	0.961482	0.868616	0.992352	0.871238	0.979419	0.214834	0.138450	0.418881	0.378054	0.571208	0.983117	0.633453	0.960074	0.594776	0.997973	0.648987	0.980969
0.624200	0.982693	0.763755	0.962624	0.856077	0.992557	0.854989	0.980152	0.214086	0.138648	0.418023	0.378428	0.582676	0.985747	0.654147	0.961761	0.586321	0.998083	0.657128	0.981998
0.632785	0.983793	0.759343	0.963290	0.884967	0.992985	0.882147	0.980588	0.239852	0.138801	0.423538	0.379073	0.577359	0.986473	0.626372	0.963469	0.641706	0.998212	0.695532	0.982897
0.675919	0.985264	0.795899	0.964988	0.880321	0.993178	0.886404	0.981442	0.172679	0.139067	0.391901	0.379770	0.582450	0.989326	0.643807	0.966081	0.630610	0.998324	0.676785	0.984358
0.709709	0.985790	0.794062	0.966027	0.905397	0.993746	0.897950	0.982002	0.254441	0.139533	0.435155	0.379971	0.569156	0.990943	0.634713	0.967901	0.594261	0.998503	0.649540	0.984855
0.775392	0.986199	0.805411	0.967726	0.813410	0.993981	0.846899	0.982817	0.224324	0.139800	0.424075	0.380884	0.577405	0.991895	0.648975	0.970289	0.610812	0.998609	0.660747	0.985686
0.694580	0.987338	0.797914	0.968715	0.877903	0.994195	0.887861	0.983409	0.236776	0.140183	0.424962	0.381527	0.583111	0.992834	0.643841	0.972077	0.804290	0.998707	0.774587	0.986333
0.750076	0.987931	0.798904	0.969403	0.884760	0.994516	0.878461	0.984565	0.242454	0.140361	0.427002	0.382130	0.691570	0.993665	0.729501	0.972873	0.684269	0.998778	0.730074	0.986983
0.789002	0.988197	0.829481	0.971180	0.888578	0.994973	0.891713	0.985479	0.247426	0.140851	0.425234	0.382645	0.595467	0.994318	0.645688	0.974431	0.633817	0.998842	0.679736	0.987085
0.822620	0.988737	0.853000	0.972287	0.837845	0.995143	0.862315	0.986245	0.144291	0.141140	0.389348	0.383259	0.561070	0.995437	0.639523	0.976164	0.726500	0.998916	0.747296	0.987505
0.722557	0.989671	0.795508	0.973469	0.903003	0.995400	0.907805	0.986833	0.253781	0.141431	0.439899	0.383396	0.587652	0.995658	0.646378	0.977163	0.620209	0.998937	0.672350	0.988573
0.783360	0.989932	0.828852	0.974623	0.914409	0.995528	0.909931	0.987304	0.242681	0.141752	0.428681	0.384485	0.589985	0.995952	0.659495	0.979087	0.620288	0.999031	0.674608	0.989044
0.848780	0.990351	0.843937	0.975402	0.842405	0.995708	0.873667	0.987678	0.236756	0.142086	0.439866	0.384923	0.549264	0.996238	0.615395	0.979621	0.680260	0.999085	0.715754	0.989276
0.727755	0.990842	0.803386	0.975828	0.904268	0.995935	0.908060	0.988069	0.235433	0.142246	0.420215	0.385671	0.582062	0.996653	0.648453	0.981095	0.816557	0.999140	0.839799	0.989778
0.721055	0.991370	0.803228	0.977786	0.932728	0.996152	0.926415	0.988768	0.274377	0.142536	0.448015	0.386406	0.579978	0.996976	0.641783	0.981770	0.692362	0.999180	0.733889	0.990057
0.823709	0.991920	0.846527	0.978668	0.902514	0.996347	0.905798	0.988838	0.232617	0.142937	0.425963	0.386766	0.588405	0.997389	0.642888	0.982436	0.671352	0.999218	0.719803	0.990703
0.847864	0.992639	0.857954	0.979139	0.931811	0.996418	0.923246	0.989409	0.226825	0.143271	0.432355	0.386975	0.578463	0.997482	0.635387	0.984068	0.676992	0.999252	0.723797	0.991014
0.761893	0.992771	0.817702	0.979524	0.913577	0.996556	0.915286	0.989813	0.236982	0.143668	0.429349	0.387837	0.568353	0.997890	0.654882	0.985372	0.843710	0.999309	0.849707	0.991359
0.814705	0.993202	0.843923	0.980918	0.909242	0.996626	0.916198	0.990292	0.255291	0.143839	0.442419	0.388707	0.600189	0.998038	0.659427	0.986015	0.924880	0.999319	0.893693	0.991723
0.854973	0.993500	0.857437	0.981184	0.874816	0.996787	0.893807	0.990744	0.273785	0.144014	0.432173	0.389161	0.580096	0.998191	0.663258	0.986607	0.718094	0.999369	0.753714	0.992063
0.845193	0.993666	0.859923	0.981936	0.909040	0.997057	0.913550	0.990972	0.231534	0.144387	0.427417	0.390059	0.595308	0.998341	0.649388	0.987409	0.857737	0.999385	0.873781	0.992371
0.844729	0.993956	0.858825	0.982754	0.923704	0.997197	0.924073	0.991443	0.248868	0.144635	0.438625	0.390992	0.699301	0.998512	0.729337	0.988254	0.871706	0.999433	0.869485	0.992526
0.898000	0.994206	0.891165	0.983500	0.904429	0.997281	0.911382	0.991586	0.207675	0.145076	0.422228	0.391892	0.592630	0.998691	0.654080	0.988692	0.735175	0.999465	0.771819	0.992935
0.905671	0.994564	0.897990	0.983994	0.904817	0.997365	0.916651	0.992084	0.257822	0.145394	0.443971	0.392424	0.753977	0.998783	0.783667	0.989137	0.723629	0.999480	0.754383	0.993168
0.916562	0.994764	0.905766	0.984619	0.954677	0.997503	0.943730	0.992599	0.249984	0.145637	0.441162	0.393004	0.621873	0.998886	0.685437	0.989285	0.702283	0.999512	0.745597	0.993451
0.862397	0.994885	0.879914	0.985273	0.939286	0.997578	0.937053	0.992711	0.272313	0.145793	0.451457	0.393927	0.659516	0.998924	0.699020	0.989560	0.917667	0.999523	0.904373	0.993742
0.921487	0.995186	0.914311	0.986049	0.905563	0.997736	0.916061	0.992984	0.241968	0.146159	0.432964	0.394307	0.609895	0.998998	0.672914	0.989978	0.898262	0.999549	0.893804	0.993938
0.914052	0.995446	0.911827	0.986621	0.959459	0.997830	0.947453	0.993520	0.228671	0.146677	0.423614	0.395110	0.748854	0.999056	0.780346	0.990765	0.937246	0.999579	0.923199	0.994163
0.902976	0.995632	0.908546	0.987132	0.926145	0.997983	0.930689	0.993691	0.154766	0.146858	0.398550	0.395423	0.662341	0.999137	0.711336	0.991187	0.893922	0.999596	0.899650	0.994375
0.846988	0.995745	0.871264	0.987714	0.912395	0.998078	0.926457	0.994035	0.220106	0.147297	0.427815	0.396777	0.679577	0.999163	0.719674	0.991567	0.900081	0.999611	0.899575	0.994644
0.876017	0.996067	0.894312	0.988174	0.924359	0.998100	0.930030	0.994113	0.235758	0.147520	0.425311	0.397149	0.858463	0.999211	0.836121	0.991731	0.904633	0.999631	0.907940	0.994900
0.898148	0.996289	0.906144	0.988936	0.956780	0.998254	0.953900	0.994382	0.223007	0.148159	0.427179	0.398106	0.829561	0.999276	0.820596	0.991975	0.950117	0.999643	0.942040	0.995107
0.924119	0.996463	0.920834	0.989308	0.931128	0.998320	0.937957	0.994665	0.265364	0.148513	0.453150	0.398788	0.693195	0.999307	0.735956	0.992208	0.887967	0.999654	0.897359	0.995353
0.904804	0.996690	0.910100	0.989808	0.946682	0.998428	0.951160	0.994904	0.244013	0.148910	0.439862	0.399479	0.703366	0.999332	0.743393	0.992644	0.932878	0.999668	0.927789	0.995480
0.929966	0.996777	0.929203	0.990104	0.962365	0.998471	0.956859	0.995067	0.266531	0.149327	0.445745	0.400200	0.709128	0.999369	0.741175	0.992918	0.948417	0.999678	0.941514	0.995704
0.931657	0.996917	0.930357	0.990527	0.939179	0.998504	0.944482	0.995244	0.247674	0.149573	0.435414	0.400847	0.684034	0.999393	0.732148	0.993338	0.947325	0.999682	0.940407	0.995827
0.947399	0.997079	0.934092	0.990779	0.935805	0.998561	0.944225	0.995522	0.276476	0.150040	0.454338	0.401351	0.873428	0.999425	0.859263	0.993486	0.958999	0.999691	0.949673	0.996017
0.930351	0.997230	0.934359	0.991231	0.941902	0.998625	0.946964	0.995680	0.273157	0.150427	0.457424	0.402473	0.723055	0.999461	0.761817	0.993844	0.961559	0.999703	0.953315	0.996180
0.947275	0.997399	0.942269	0.991608	0.952791	0.998662	0.951157	0.996093	0.247878	0.150700	0.437831	0.403221	0.868294	0.999480	0.870521	0.994055	0.893183	0.999717	0.902071	0.996305
0.928765	0.997544	0.932291	0.991817	0.959895	0.998732	0.959260	0.996199	0.285619	0.151101	0.451011	0.403577	0.882369	0.999514	0.880685	0.994205	0.869641	0.999736	0.884733	0.996353
0.913217	0.997646	0.927087	0.992467	0.946506	0.998780	0.951663	0.996406	0.258329	0.151583	0.434332	0.404137	0.711733	0.999549	0.760815	0.994466	0.929705	0.999740	0.930344	0.996541
0.890867	0.997752	0.909750	0.992665	0.982877	0.998857	0.974533	0.996506	0.170461	0.152468	0.404547	0.404991	0.911857	0.999565	0.901687	0.994738	0.948505	0.999744	0.946368	0.996594
0.942637	0.997817	0.945003	0.992900	0.933183	0.998925	0.941040	0.996640	0.261467	0.152618	0.447059	0.406184	0.876422	0.999573	0.861595	0.995089	0.921123	0.999762	0.919689	0.996711
0.958121	0.997907	0.955594	0.993399	0.943657	0.998957	0.946422	0.996755	0.253864	0.152848	0.446916	0.406608	0.861446	0.999592	0.859042	0.995324	0.950306	0.999767	0.946678	0.996884
0.925385	0.997979	0.930888	0.993752	0.954107	0.999017	0.957798	0.997049	0.266046	0.153489	0.445887	0.406995	0.903878	0.999610	0.899197	0.995446	0.959783	0.999773	0.954998	0.997099
0.945929	0.998115	0.946586	0.993909	0.957320	0.999076	0.957515	0.997236	0.269125	0.153975	0.448655	0.407913	0.926237	0.999631	0.917060	0.995725	0.935531	0.999787	0.938771	0.997190
0.945334	0.998227	0.947017	0.994227	0.955955	0.999141	0.961135	0.997300	0.245828	0.154077	0.438790	0.408246	0.928143	0.999648	0.923471	0.995790	0.933622	0.999794	0.935850	0.997273
0.971809	0.998311	0.963797	0.994512	0.979251	0.999166	0.975381	0.997405	0.252014	0.154317	0.445856	0.408777	0.932872	0.999670	0.925606	0.995956	0.942499	0.999813	0.941825	0.997303
0.944731	0.998330	0.947818	0.994617	0.959002	0.999200	0.963336	0.997508	0.286223	0.155121	0.466214	0.409882	0.906404	0.999688	0.902335	0.996291	0.945079	0.999817	0.944795	0.997470
0.932604	0.998455	0.939307	0.995021	0.947862	0.999243	0.953923	0.997676	0.155926	0.155271	0.403419	0.410762	0.940986	0.999703	0.936416	0.996377	0.962394	0.999825	0.959924	0.997623
0.979151	0.998485	0.970356	0.995254	0.955818	0.999250	0.958051	0.997764	0.241136	0.156143	0.433153	0.411631	0.924877	0.999715	0.920588	0.996558	0.948525	0.999831	0.949591	0.997677
0.949068	0.998584	0.952303	0.995423	0.963108	0.999281	0.966395	0.997959	0.277321	0.156415	0.457425	0.412255	0.949401	0.999727	0.944157	0.996709	0.981340	0.999834	0.975950	0.997791
0.929554	0.998626	0.943537	0.995661	0.978734	0.999327	0.975663	0.997990	0.262033	0.156768	0.456502	0.412822	0.939262	0.999747	0.933140	0.996895	0.954472	0.999841	0.952470	0.997849
0.979747	0.998730	0.971720	0.995794	0.954007	0.999379	0.959588	0.998211	0.265144	0.157140	0.454267	0.414562	0.940564	0.999750	0.936548	0.996964	0.962120	0.999846	0.961427	0.998017
0.949812	0.998746	0.952137	0.995950	0.959360	0.999397	0.963277	0.998276	0.282944	0.158058	0.466149	0.414836	0.933024	0.999762	0.928520	0.997102	0.951965	0.999850	0.950617	0.998082
0.927594	0.998885	0.939669	0.996208	0.959372	0.999462	0.962843	0.998381	0.283216	0.158393	0.461914	0.415980	0.939056	0.999777	0.937166	0.997337	0.952718	0.999859	0.956010	0.998139
0.951354	0.998891	0.954373	0.996345	0.968201	0.999498	0.968201	0.998405	0.270211	0.158996	0.452481	0.416185	0.937959	0.999789	0.939562	0.997380	0.925366	0.999863	0.929465	0.998211
0.973186	0.998923	0.966395	0.996523	0.955853	0.999518	0.962649	0.998551	0.264953	0.159297	0.452324	0.417317	0.940058	0.999795	0.936325	0.997424	0.958809	0.999868	0.959039	0.998326
0.936035	0.998987	0.942776	0.996709	0.954980	0.999539	0.958781	0.998590	0.248908	0.160048	0.437821	0.417392	0.926838	0.999804	0.928608	0.997519	0.963982	0.999875	0.964092	0.998366
0.961637	0.999020	0.962940	0.996838	0.954176	0.999571	0.963819	0.998716	0.286860	0.160498	0.466619	0.418534	0.950989	0.999808	0.950675	0.997609	0.991741	0.999879	0.987328	0.998418
0.977702	0.999073	0.971867	0.996951	0.953293	0.999589	0.962539	0.998747	0.296515	0.161070	0.474908	0.419059	0.929590	0.999819	0.935108	0.997777	0.949352	0.999881	0.956853	0.998514
0.978523	0.999125	0.973222	0.997174	0.952066	0.999625	0.957481	0.998865	0.260876	0.161443	0.467350	0.420271	0.975653	0.999829	0.970251	0.997871	0.974645	0.999889	0.975129	0.998530
0.937146	0.999178	0.947344	0.997255	0.977507	0.999642	0.976267	0.998939	0.264320	0.161777	0.451174	0.420647	0.941627	0.999832	0.943551	0.997950	0.943852	0.999894	0.951002	0.998549
0.983169	0.999208	0.980085	0.997359	0.961410	0.999659	0.966751	0.998980	0.278909	0.162452	0.465437	0.422710	0.964587	0.999839	0.959989	0.998056	0.975569	0.999897	0.973310	0.998616
0.949151	0.999266	0.952572	0.997521	0.961422	0.999665	0.966328	0.999035	0.305103	0.162652	0.466260	0.423446	0.953607	0.999845	0.952815	0.998162	0.982187	0.999902	0.979691	0.998653
0.970131	0.999307	0.969804	0.997666	0.951329	0.999712	0.955829	0.999078	0.247615	0.163265	0.441307	0.424176	0.896768	0.999854	0.903777	0.998233	0.970237	0.999903	0.969123	0.998726
0.943204	0.999325	0.948781	0.997725	0.957727	0.999724	0.964363	0.999178	0.249645	0.163500	0.454433	0.424709	0.977528	0.999861	0.973795	0.998321	0.961448	0.999906	0.960691	0.998781
0.978304	0.999379	0.975393	0.997929	0.974172	0.999761	0.975574	0.999250	0.257797	0.164499	0.449124	0.426426	0.946457	0.999864	0.948690	0.998370	0.967163	0.999910	0.969133	0.998808
0.961981	0.999407	0.964379	0.998007	0.968901	0.999772	0.970579	0.999289	0.257354	0.164700	0.447435	0.426963	0.936978	0.999874	0.938683	0.998421	0.964178	0.999913	0.963777	0.998840
0.966789	0.999433	0.967054	0.998121	0.944495	0.999784	0.956974	0.999369	0.266044	0.165814	0.454230	0.427868	0.958285	0.999878	0.957165	0.998489	0.991712	0.999916	0.987842	0.998890
0.949960	0.999471	0.956339	0.998301	0.971747	0.999813	0.975558	0.999435	0.281775	0.166386	0.462442	0.428659	0.933228	0.999887	0.938605	0.998548	0.958312	0.999919	0.960431	0.998936
0.963959	0.999523	0.966646	0.998345	0.963318	0.999837	0.970789	0.999473	0.267293	0.166889	0.453053	0.430373	0.981633	0.999891	0.978465	0.998608	0.967293	0.999925	0.966700	0.998978
0.946882	0.999561	0.957855	0.998519	0.974211	0.999853	0.977784	0.999516	0.170104	0.167862	0.414710	0.430901	0.969056	0.999895	0.966082	0.998660	0.959224	0.999926	0.960228	0.999007
0.965632	0.999588	0.969344	0.998576	0.958507	0.999875	0.965849	0.999571	0.256335	0.168089	0.449616	0.431731	0.965223	0.999898	0.962920	0.998723	0.956882	0.999928	0.958902	0.999061
0.964524	0.999619	0.966604	0.998686	0.965393	0.999889	0.973666	0.999611	0.265162	0.168648	0.451823	0.432541	0.932159	0.999904	0.937220	0.998810	0.967872	0.999930	0.966471	0.999109
0.960437	0.999641	0.963590	0.998741	0.960677	0.999902	0.969014	0.999649	0.257835	0.169117	0.454339	0.433509	0.937691	0.999908	0.940077	0.998836	0.967362	0.999934	0.968609	0.999147
0.948607	0.999660	0.958946	0.998877	0.959608	0.999914	0.969212	0.999698	0.268026	0.169817	0.446425	0.434084	0.908870	0.999914	0.917172	0.998944	0.958139	0.999936	0.955895	0.999184
0.966289	0.999699	0.967551	0.998967	0.966516	0.999927	0.974164	0.999747	0.269639	0.170309	0.458954	0.434790	0.977017	0.999916	0.976363	0.999006	0.965216	0.999938	0.964522	0.999199
0.969497	0.999718	0.970753	0.999005	0.953237	0.999935	0.965804	0.999784	0.273775	0.171312	0.463784	0.436014	0.976921	0.999919	0.975155	0.999026	0.986871	0.999940	0.985076	0.999253
0.957497	0.999745	0.964343	0.999137	0.975616	0.999956	0.979899	0.999846	0.195603	0.172039	0.432860	0.437017	0.960007	0.999924	0.962004	0.999052	0.973019	0.999942	0.973438	0.999264
0.975600	0.999775	0.976998	0.999159	0.949497	0.999963	0.963343	0.999877	0.281330	0.172579	0.455236	0.437610	0.937932	0.999927	0.941485	0.999090	0.966367	0.999945	0.966663	0.999283
0.937848	0.999796	0.951894	0.999268	0.972027	0.999981	0.978775	0.999935	0.293551	0.173305	0.476795	0.438358	0.983829	0.999931	0.982324	0.999183	0.958682	0.999946	0.960396	0.999334
0.966821	0.999812	0.970209	0.999343	0.999994	0.999988	0.999991	0.999988	0.168195	0.173661	0.414964	0.439315	0.957886	0.999933	0.960976	0.999215	0.971453	0.999949	0.971300	0.999342
0.960027	0.999839	0.967518	0.999438	0.999993	0.999988	0.999991	0.999988	0.152926	0.174314	0.420346	0.440301	0.968400	0.999936	0.967568	0.999256	0.970987	0.999951	0.971724	0.999382
0.948649	0.999848	0.962018	0.999515	0.999992	0.999989	0.999991	0.999989	0.283964	0.175328	0.477161	0.441467	0.945156	0.999940	0.949900	0.999282	0.986970	0.999952	0.984627	0.999403
0.977306	0.999883	0.980527	0.999602	0.999993	0.999989	0.999991	0.999989	0.317181	0.176506	0.473813	0.442512	0.975593	0.999942	0.975777	0.999340	0.951552	0.999954	0.953964	0.999450
0.958857	0.999904	0.968001	0.999677	0.999993	0.999989	0.999991	0.999989	0.277018	0.176948	0.459075	0.444283	0.967911	0.999944	0.968490	0.999362	0.964549	0.999956	0.967856	0.999460
0.974426	0.999919	0.979504	0.999726	0.999994	0.999989	0.999992	0.999990	0.275012	0.177848	0.453385	0.444980	0.952486	0.999946	0.952721	0.999410	0.952886	0.999957	0.954882	0.999494
0.963996	0.999931	0.971936	0.999752	0.999993	0.999990	0.999991	0.999990	0.295165	0.179359	0.477109	0.446133	0.942437	0.999949	0.946343	0.999437	0.975827	0.999959	0.975985	0.999512
0.970431	0.999937	0.979328	0.999785	0.999993	0.999990	0.999991	0.999990	0.306065	0.180099	0.473950	0.447368	0.958063	0.999953	0.959252	0.999481	0.986641	0.999960	0.985512	0.999534
0.969451	0.999956	0.977232	0.999832	0.999994	0.999990	0.999992	0.999990	0.268372	0.180556	0.456161	0.449011	0.966000	0.999955	0.968387	0.999498	0.955899	0.999962	0.960699	0.999549
0.972732	0.999961	0.979583	0.999877	0.999994	0.999991	0.999992	0.999991	0.307092	0.181269	0.484222	0.449926	0.973867	0.999956	0.974713	0.999522	0.977146	0.999964	0.975700	0.999571
0.964187	0.999968	0.974176	0.999893	0.999993	0.999991	0.999992	0.999991	0.298347	0.181974	0.471983	0.451246	0.963495	0.999960	0.964900	0.999545	0.964576	0.999965	0.967265	0.999588
0.971076	0.999977	0.978797	0.999931	0.999994	0.999991	0.999992	0.999991	0.287534	0.182600	0.466165	0.453065	0.965123	0.999961	0.967264	0.999576	0.979157	0.999966	0.979178	0.999594
0.971135	0.999983	0.978497	0.999943	0.999993	0.999991	0.999992	0.999991	0.290135	0.184436	0.467006	0.454059	0.967995	0.999962	0.970082	0.999622	0.974710	0.999967	0.975989	0.999613
0.974204	0.999986	0.981581	0.999963	0.999994	0.999991	0.999992	0.999991	0.345109	0.184859	0.499482	0.454752	0.955878	0.999964	0.959531	0.999646	0.965717	0.999969	0.967944	0.999647
0.977464	0.999988	0.983249	0.999968	0.999993	0.999991	0.999991	0.999992	0.298070	0.185341	0.475570	0.456595	0.952444	0.999967	0.956509	0.999657	0.954431	0.999970	0.958099	0.999657
0.969832	0.999989	0.977215	0.999977	0.999993	0.999992	0.999992	0.999992	0.295538	0.186723	0.481302	0.456886	0.970650	0.999968	0.971385	0.999683	0.964436	0.999972	0.965989	0.999677
0.963528	0.999989	0.973405	0.999983	0.999993	0.999992	0.999991	0.999992	0.344621	0.186997	0.502120	0.458740	0.963120	0.999972	0.966758	0.999710	0.982900	0.999972	0.981850	0.999697
0.978306	0.999990	0.983967	0.999988	0.999993	0.999992	0.999991	0.999992	0.161788	0.188322	0.418732	0.459884	0.969323	0.999974	0.972187	0.999737	0.964499	0.999975	0.967427	0.999718
0.964323	0.999990	0.973988	0.999989	0.999993	0.999992	0.999992	0.999992	0.168195	0.189362	0.423516	0.460266	0.965195	0.999976	0.966736	0.999762	0.975522	0.999976	0.976571	0.999727
0.999994	0.999990	0.999991	0.999990	0.999993	0.999992	0.999992	0.999992	0.304011	0.189660	0.479412	0.461903	0.964227	0.999977	0.965998	0.999770	0.967575	0.999976	0.967493	0.999746
0.999994	0.999991	0.999991	0.999990	0.999994	0.999992	0.999992	0.999992	0.320298	0.190389	0.479589	0.462259	0.959324	0.999978	0.963952	0.999782	0.975503	0.999978	0.976069	0.999761
0.999993	0.999991	0.999991	0.999990	0.999994	0.999993	0.999992	0.999993	0.288288	0.192263	0.468412	0.463573	0.972282	0.999979	0.974369	0.999795	0.969652	0.999978	0.971939	0.999772
0.999994	0.999991	0.999992	0.999991	0.999993	0.999993	0.999992	0.999993	0.308625	0.193565	0.487574	0.464910	0.962615	0.999981	0.965401	0.999812	0.948340	0.999979	0.952746	0.999795
0.999993	0.999992	0.999991	0.999991	0.999994	0.999993	0.999992	0.999993	0.323478	0.195125	0.493501	0.467210	0.959921	0.999983	0.962769	0.999834	0.975181	0.999980	0.977156	0.999798
0.999993	0.999992	0.999991	0.999991	0.999993	0.999993	0.999992	0.999993	0.349523	0.196097	0.505744	0.467650	0.965960	0.999984	0.968183	0.999858	0.954108	0.999981	0.956547	0.999825
0.999994	0.999992	0.999992	0.999992	0.999993	0.999993	0.999991	0.999993	0.277847	0.197251	0.467539	0.469466	0.962353	0.999985	0.965098	0.999875	0.968374	0.999982	0.970436	0.999828
0.999993	0.999992	0.999991	0.999992	0.999993	0.999993	0.999991	0.999993	0.299455	0.198601	0.480418	0.469703	0.966689	0.999986	0.969736	0.999889	0.971545	0.999983	0.972850	0.999839
0.999994	0.999992	0.999992	0.999992	0.999994	0.999993	0.999992	0.999993	0.294736	0.199483	0.485478	0.470609	0.961263	0.999987	0.964431	0.999899	0.965979	0.999984	0.967813	0.999852
0.999993	0.999992	0.999991	0.999992	0.999993	0.999994	0.999991	0.999994	0.295645	0.200953	0.481375	0.471892	0.966969	0.999989	0.970251	0.999918	0.966163	0.999985	0.969112	0.999861
0.999994	0.999993	0.999991	0.999992	0.999994	0.999994	0.999992	0.999994	0.308165	0.202550	0.479599	0.473968	0.961309	0.999989	0.964332	0.999925	0.964509	0.999985	0.967635	0.999876
0.999994	0.999993	0.999992	0.999993	0.999994	0.999994	0.999992	0.999994	0.341045	0.205061	0.506783	0.475779	0.966141	0.999990	0.969074	0.999941	0.964890	0.999986	0.970036	0.999884
0.999994	0.999993	0.999992	0.999993	0.999993	0.999994	0.999992	0.999994	0.333801	0.205753	0.490691	0.477124	0.965510	0.999990	0.969212	0.999959	0.980127	0.999987	0.981110	0.999892
0.999993	0.999993	0.999991	0.999993	0.999994	0.999994	0.999992	0.999994	0.343475	0.207854	0.502297	0.477996	0.961379	0.999991	0.966370	0.999967	0.960580	0.999987	0.964460	0.999903
0.999994	0.999993	0.999992	0.999993	0.999994	0.999994	0.999992	0.999994	0.171140	0.209429	0.431719	0.480424	0.963770	0.999991	0.968538	0.999974	0.971055	0.999988	0.974889	0.999908
0.999994	0.999993	0.999992	0.999993	0.999993	0.999994	0.999992	0.999994	0.360828	0.210823	0.503861	0.482093	0.965751	0.999992	0.969709	0.999981	0.976015	0.999989	0.979267	0.999917
0.999994	0.999994	0.999992	0.999993	0.999993	0.999994	0.999992	0.999994	0.315455	0.212314	0.478261	0.484463	0.999994	0.999992	0.999994	0.999990	0.961395	0.999990	0.964620	0.999923
0.999993	0.999994	0.999992	0.999993	0.999993	0.999994	0.999991	0.999995	0.283073	0.214249	0.478845	0.485675	0.999994	0.999992	0.999994	0.999991	0.959983	0.999990	0.963281	0.999930
0.999994	0.999994	0.999992	0.999994	0.999993	0.999995	0.999992	0.999995	0.326609	0.216715	0.493855	0.486429	0.999994	0.999992	0.999993	0.999991	0.979509	0.999991	0.980974	0.999938
0.999994	0.999994	0.999992	0.999994	0.999994	0.999995	0.999992	0.999995	0.345957	0.218608	0.507875	0.487507	0.999994	0.999992	0.999993	0.999992	0.963751	0.999991	0.968663	0.999948
0.999994	0.999994	0.999991	0.999994	0.999993	0.999995	0.999992	0.999995	0.352236	0.219727	0.499909	0.489521	0.999994	0.999993	0.999993	0.999992	0.972874	0.999992	0.975742	0.999952
0.999994	0.999994	0.999992	0.999994	0.999993	0.999995	0.999992	0.999995	0.324704	0.220687	0.490127	0.490623	0.999994	0.999993	0.999994	0.999992	0.966711	0.999992	0.970869	0.999957
0.999994	0.999994	0.999991	0.999994	0.999993	0.999995	0.999991	0.999995	0.289311	0.222347	0.477122	0.492538	0.999995	0.999993	0.999994	0.999992	0.965464	0.999992	0.968499	0.999962
0.999994	0.999994	0.999992	0.999994	0.999993	0.999995	0.999991	0.999995	0.322845	0.224112	0.493985	0.493806	0.999995	0.999993	0.999994	0.999993	0.969429	0.999992	0.972039	0.999966
0.999994	0.999995	0.999991	0.999994	0.999994	0.999995	0.999991	0.999995	0.382355	0.226147	0.512123	0.495154	0.999995	0.999993	0.999994	0.999993	0.965024	0.999993	0.967943	0.999971
0.999994	0.999995	0.999992	0.999994	0.999993	0.999995	0.999991	0.999995	0.197547	0.227267	0.449392	0.496553	0.999995	0.999994	0.999994	0.999993	0.976079	0.999993	0.977564	0.999978
0.999993	0.999995	0.999991	0.999995	0.999993	0.999995	0.999992	0.999995	0.335879	0.228441	0.495822	0.498478	0.999995	0.999994	0.999994	0.999993	0.966382	0.999993	0.971139	0.999980
0.999994	0.999995	0.999992	0.999995	0.999994	0.999995	0.999991	0.999996	0.207647	0.232132	0.449650	0.499573	0.999995	0.999994	0.999994	0.999993	0.963549	0.999993	0.967621	0.999986
0.999993	0.999995	0.999991	0.999995	0.999993	0.999996	0.999991	0.999996	0.370192	0.232949	0.511996	0.501566	0.999994	0.999994	0.999994	0.999994	0.968881	0.999993	0.972596	0.999989
0.999994	0.999995	0.999991	0.999995	0.999993	0.999996	0.999992	0.999996	0.368566	0.234296	0.518220	0.502302	0.999994	0.999994	0.999994	0.999994	0.965318	0.999994	0.968858	0.999990
0.999994	0.999995	0.999992	0.999995	0.999993	0.999996	0.999992	0.999996	0.296845	0.237757	0.475403	0.504347	0.999994	0.999994	0.999993	0.999994	0.971085	0.999994	0.974138	0.999991
0.999994	0.999995	0.999992	0.999995	0.999994	0.999996	0.999992	0.999996	0.338255	0.239265	0.503467	0.505611	0.999995	0.999994	0.999994	0.999994	0.968415	0.999994	0.972265	0.999992
0.999993	0.999995	0.999992	0.999995	0.999994	0.999996	0.999992	0.999996	0.231989	0.241459	0.459901	0.507479	0.999994	0.999995	0.999994	0.999994	0.999994	0.999994	0.999993	0.999992
0.999994	0.999995	0.999992	0.999995	0.999993	0.999996	0.999991	0.999996	0.379687	0.243642	0.521969	0.509330	0.999994	0.999995	0.999994	0.999994	0.999994	0.999994	0.999993	0.999993
0.999993	0.999996	0.999991	0.999995	0.999993	0.999996	0.999991	0.999996	0.321155	0.246573	0.504793	0.512465	0.999995	0.999995	0.999994	0.999994	0.999994	0.999994	0.999993	0.999993
0.999993	0.999996	0.999991	0.999996	0.999993	0.999996	0.999992	0.999996	0.352365	0.248499	0.504472	0.513141	0.999994	0.999995	0.999994	0.999995	0.999994	0.999995	0.999994	0.999993
0.999994	0.999996	0.999991	0.999996	0.999993	0.999996	0.999991	0.999996	0.387264	0.249068	0.521969	0.515904	0.999994	0.999995	0.999994	0.999995	0.999994	0.999995	0.999993	0.999993
0.999993	0.999996	0.999992	0.999996	0.999993	0.999996	0.999992	0.999996	0.343016	0.253494	0.500049	0.517851	0.999994	0.999995	0.999993	0.999995	0.999994	0.999995	0.999994	0.999994
0.999994	0.999996	0.999992	0.999996	0.999993	0.999996	0.999991	0.999996	0.355292	0.256514	0.507500	0.519367	0.999995	0.999995	0.999994	0.999995	0.999994	0.999995	0.999994	0.999994
0.999993	0.999996	0.999991	0.999996	0.999993	0.999997	0.999992	0.999997	0.357697	0.258820	0.519166	0.522185	0.999994	0.999995	0.999994	0.999995	0.999995	0.999995	0.999994	0.999994
0.999994	0.999996	0.999992	0.999996	0.999994	0.999997	0.999992	0.999997	0.383666	0.261096	0.527880	0.524513	0.999995	0.999996	0.999994	0.999995	0.999994	0.999995	0.999993	0.999994
0.999994	0.999996	0.999991	0.999996	0.999993	0.999997	0.999991	0.999997	0.359922	0.264535	0.521145	0.527993	0.999994	0.999996	0.999993	0.999995	0.999994	0.999995	0.999993	0.999994
0.999994	0.999996	0.999992	0.999996	0.999993	0.999997	0.999991	0.999997	0.371664	0.266458	0.520811	0.530190	0.999994	0.999996	0.999994	0.999995	0.999994	0.999996	0.999994	0.999995
0.999994	0.999996	0.999992	0.999996	0.999993	0.999997	0.999991	0.999997	0.170696	0.268221	0.450091	0.532304	0.999995	0.999996	0.999994	0.999996	0.999994	0.999996	0.999994	0.999995
0.999994	0.999997	0.999991	0.999996	0.999994	0.999997	0.999992	0.999997	0.347541	0.272022	0.509004	0.533568	0.999994	0.999996	0.999993	0.999996	0.999994	0.999996	0.999993	0.999995
0.999994	0.999997	0.999992	0.999997	0.999993	0.999997	0.999991	0.999997	0.347727	0.273592	0.509206	0.536888	0.999994	0.999996	0.999994	0.999996	0.999995	0.999996	0.999994	0.999995
0.999994	0.999997	0.999992	0.999997	0.999994	0.999997	0.999992	0.999997	0.352238	0.276274	0.503926	0.538711	0.999994	0.999996	0.999993	0.999996	0.999994	0.999996	0.999993	0.999995
0.999993	0.999997	0.999992	0.999997	0.999994	0.999997	0.999992	0.999997	0.329451	0.277449	0.511557	0.540169	0.999995	0.999996	0.999994	0.999996	0.999994	0.999996	0.999994	0.999995
0.999993	0.999997	0.999991	0.999997	0.999994	0.999997	0.999991	0.999997	0.361848	0.281745	0.527828	0.542656	0.999995	0.999996	0.999994	0.999996	0.999994	0.999996	0.999993	0.999995
0.999994	0.999997	0.999991	0.999997	0.999994	0.999997	0.999992	0.999997	0.177060	0.283760	0.452138	0.545600	0.999994	0.999996	0.999993	0.999996	0.999995	0.999996	0.999994	0.999996
0.999993	0.999997	0.999992	0.999997	0.999994	0.999997	0.999991	0.999997	0.344329	0.286474	0.518010	0.548792	0.999995	0.999996	0.999994	0.999996	0.999994	0.999996	0.999994	0.999996
0.999994	0.999997	0.999992	0.999997	0.999993	0.999997	0.999991	0.999997	0.342974	0.287830	0.516089	0.553206	0.999994	0.999997	0.999993	0.999996	0.999994	0.999996	0.999993	0.999996
0.999994	0.999997	0.999992	0.999997	0.999993	0.999997	0.999991	0.999997	0.370165	0.290418	0.519905	0.556033	0.999994	0.999997	0.999994	0.999997	0.999995	0.999996	0.999994	0.999996
0.999994	0.999997	0.999991	0.999997	0.999993	0.999997	0.999991	0.999997	0.366631	0.293111	0.527464	0.559536	0.999994	0.999997	0.999993	0.999997	0.999994	0.999997	0.999993	0.999996
0.999993	0.999997	0.999991	0.999997	0.999994	0.999998	0.999992	0.999998	0.368585	0.296819	0.520397	0.560792	0.999994	0.999997	0.999993	0.999997	0.999994	0.999997	0.999993	0.999996
0.999993	0.999997	0.999992	0.999997	0.999993	0.999998	0.999992	0.999998	0.419063	0.300513	0.541924	0.566623	0.999995	0.999997	0.999994	0.999997	0.999994	0.999997	0.999993	0.999996
0.999994	0.999997	0.999992	0.999997	0.999993	0.999998	0.999991	0.999998	0.377668	0.302955	0.534499	0.568333	0.999995	0.999997	0.999994	0.999997	0.999995	0.999997	0.999994	0.999996
0.999993	0.999997	0.999991	0.999997	0.999993	0.999998	0.999991	0.999998	0.393339	0.305208	0.526564	0.568863	0.999994	0.999997	0.999994	0.999997	0.999994	0.999997	0.999994	0.999996
0.999994	0.999997	0.999991	0.999997	0.999993	0.999998	0.999991	0.999998	0.189667	0.309239	0.460105	0.573362	0.999995	0.999997	0.999994	0.999997	0.999995	0.999997	0.999994	0.999997
0.999994	0.999998	0.999991	0.999998	0.999993	0.999998	0.999991	0.999998	0.382002	0.310695	0.543839	0.575368	0.999994	0.999997	0.999994	0.999997	0.999994	0.999997	0.999994	0.999997
0.999993	0.999998	0.999992	0.999998	0.999993	0.999998	0.999992	0.999998	0.389459	0.314293	0.537688	0.577101	0.999994	0.999997	0.999993	0.999997	0.999995	0.999997	0.999994	0.999997
0.999994	0.999998	0.999992	0.999998	0.999993	0.999998	0.999992	0.999998	0.394221	0.315923	0.534327	0.581338	0.999995	0.999997	0.999994	0.999997	0.999994	0.999997	0.999993	0.999997
0.999994	0.999998	0.999992	0.999998	0.999994	0.999998	0.999992	0.999998	0.394949	0.319545	0.542844	0.584131	0.999994	0.999997	0.999993	0.999997	0.999994	0.999997	0.999993	0.999997
0.999993	0.999998	0.999992	0.999998	0.999993	0.999998	0.999991	0.999998	0.378413	0.324332	0.541266	0.587028	0.999995	0.999998	0.999995	0.999997	0.999995	0.999997	0.999994	0.999997
0.999993	0.999998	0.999991	0.999998	0.999993	0.999998	0.999991	0.999998	0.383935	0.327476	0.529082	0.588432	0.999994	0.999998	0.999994	0.999997	0.999994	0.999998	0.999994	0.999997
0.999993	0.999998	0.999991	0.999998	0.999994	0.999998	0.999992	0.999998	0.374690	0.332191	0.538500	0.591438	0.999995	0.999998	0.999994	0.999998	0.999994	0.999998	0.999993	0.999997
0.999994	0.999998	0.999992	0.999998	0.999993	0.999998	0.999992	0.999998	0.380982	0.335343	0.536346	0.595266	0.999995	0.999998	0.999994	0.999998	0.999994	0.999998	0.999994	0.999997
0.999994	0.999998	0.999992	0.999998	0.999993	0.999998	0.999991	0.999998	0.366647	0.340470	0.526750	0.598783	0.999994	0.999998	0.999993	0.999998	0.999994	0.999998	0.999993	0.999997
0.999993	0.999998	0.999991	0.999998	0.999994	0.999998	0.999991	0.999998	0.380331	0.342114	0.532928	0.601041	0.999995	0.999998	0.999994	0.999998	0.999994	0.999998	0.999993	0.999997
0.999993	0.999998	0.999991	0.999998	0.999994	0.999998	0.999992	0.999998	0.193561	0.345020	0.474322	0.604499	0.999994	0.999998	0.999994	0.999998	0.999995	0.999998	0.999994	0.999997
0.999993	0.999998	0.999992	0.999998	0.999993	0.999998	0.999991	0.999998	0.193865	0.349175	0.467777	0.607502	0.999995	0.999998	0.999994	0.999998	0.999994	0.999998	0.999993	0.999998
0.999993	0.999998	0.999991	0.999998	0.999993	0.999998	0.999992	0.999998	0.233329	0.352960	0.488068	0.611931	0.999995	0.999998	0.999994	0.999998	0.999994	0.999998	0.999993	0.999998
0.999994	0.999998	0.999992	0.999998	0.999993	0.999999	0.999992	0.999998	0.389652	0.355874	0.540948	0.619619	0.999994	0.999998	0.999994	0.999998	0.999994	0.999998	0.999994	0.999998
0.999994	0.999998	0.999992	0.999998	0.999993	0.999999	0.999991	0.999999	0.410143	0.357451	0.546952	0.621604	0.999994	0.999998	0.999993	0.999998	0.999994	0.999998	0.999994	0.999998
0.999994	0.999998	0.999992	0.999998	0.999993	0.999999	0.999992	0.999999	0.211948	0.363078	0.487978	0.626324	0.999994	0.999998	0.999993	0.999998	0.999994	0.999998	0.999993	0.999998
0.999993	0.999998	0.999991	0.999998	0.999994	0.999999	0.999991	0.999999	0.429607	0.366869	0.560347	0.629971	0.999995	0.999998	0.999994	0.999998	0.999995	0.999998	0.999994	0.999998
0.999993	0.999999	0.999992	0.999998	0.999994	0.999999	0.999992	0.999999	0.422849	0.374674	0.561633	0.634468	0.999994	0.999998	0.999993	0.999998	0.999994	0.999998	0.999994	0.999998
0.999993	0.999999	0.999991	0.999999	0.999994	0.999999	0.999992	0.999999	0.404968	0.381958	0.558691	0.637745	0.999994	0.999998	0.999994	0.999998	0.999994	0.999998	0.999994	0.999998
0.999993	0.999999	0.999991	0.999999	0.999993	0.999999	0.999992	0.999999	0.229231	0.384453	0.500704	0.640870	0.999995	0.999998	0.999994	0.999998	0.999994	0.999998	0.999993	0.999998
0.999994	0.999999	0.999992	0.999999	0.999994	0.999999	0.999992	0.999999	0.265649	0.391237	0.512152	0.643727	0.999994	0.999999	0.999994	0.999998	0.999994	0.999998	0.999994	0.999998
0.999994	0.999999	0.999992	0.999999	0.999994	0.999999	0.999992	0.999999	0.419244	0.396895	0.563163	0.653199	0.999995	0.999999	0.999994	0.999999	0.999994	0.999998	0.999993	0.999998
0.999994	0.999999	0.999991	0.999999	0.999994	0.999999	0.999992	0.999999	0.482500	0.402612	0.593675	0.658547	0.999994	0.999999	0.999994	0.999999	0.999994	0.999999	0.999994	0.999998
0.999994	0.999999	0.999992	0.999999	0.999993	0.999999	0.999992	0.999999	0.277592	0.404420	0.528245	0.666507	0.999994	0.999999	0.999994	0.999999	0.999994	0.999999	0.999994	0.999998
0.999994	0.999999	0.999992	0.999999	0.999993	0.999999	0.999992	0.999999	0.246010	0.407999	0.515784	0.673934	0.999994	0.999999	0.999994	0.999999	0.999994	0.999999	0.999993	0.999998
0.999993	0.999999	0.999992	0.999999	0.999994	0.999999	0.999991	0.999999	0.213196	0.412709	0.526296	0.680266	0.999995	0.999999	0.999994	0.999999	0.999995	0.999999	0.999994	0.999999
0.999994	0.999999	0.999992	0.999999	0.999994	0.999999	0.999992	0.999999	0.244449	0.428388	0.538371	0.686359	0.999995	0.999999	0.999994	0.999999	0.999994	0.999999	0.999993	0.999999
0.999994	0.999999	0.999992	0.999999	0.999993	0.999999	0.999991	0.999999	0.267795	0.442591	0.543125	0.691170	0.999995	0.999999	0.999994	0.999999	0.999994	0.999999	0.999993	0.999999
0.999994	0.999999	0.999992	0.999999	0.999994	0.999999	0.999992	0.999999	0.466906	0.458392	0.593260	0.699406	0.999995	0.999999	0.999994	0.999999	0.999994	0.999999	0.999993	0.999999
0.999994	0.999999	0.999992	0.999999	0.999994	0.999999	0.999992	0.999999	0.262164	0.471943	0.559215	0.706688	0.999995	0.999999	0.999994	0.999999	0.999994	0.999999	0.999994	0.999999
0.999994	0.999999	0.999991	0.999999	0.999993	0.999999	0.999992	0.999999	0.237989	0.488106	0.554812	0.713855	0.999995	0.999999	0.999994	0.999999	0.999995	0.999999	0.999994	0.999999
0.999993	0.999999	0.999991	0.999999	0.999994	0.999999	0.999991	0.999999	0.267464	0.496490	0.577286	0.716326	0.999994	0.999999	0.999993	0.999999	0.999995	0.999999	0.999994	0.999999
0.999994	0.999999	0.999991	0.999999	0.999994	0.999999	0.999992	0.999999	0.311354	0.500567	0.580878	0.726491	0.999995	0.999999	0.999994	0.999999	0.999995	0.999999	0.999994	0.999999
0.999994	0.999999	0.999992	0.999999	0.999994	0.999999	0.999992	0.999999	0.291121	0.524837	0.590412	0.732325	0.999994	0.999999	0.999993	0.999999	0.999994	0.999999	0.999994	0.999999
0.999994	0.999999	0.999992	0.999999	0.999994	0.999999	0.999992	0.999999	0.529302	0.546378	0.649806	0.736328	0.999994	0.999999	0.999994	0.999999	0.999994	0.999999	0.999994	0.999999
0.999994	0.999999	0.999992	0.999999	0.999993	0.999999	0.999991	0.999999	0.325619	0.578815	0.604171	0.747182	0.999995	0.999999	0.999993	0.999999	0.999994	0.999999	0.999994	0.999999
0.999993	0.999999	0.999992	0.999999	0.999993	0.999999	0.999991	0.999999	0.346675	0.591209	0.630148	0.756444	0.999995	0.999999	0.999994	0.999999	0.999994	0.999999	0.999994	0.999999
0.999994	0.999999	0.999992	0.999999	0.999994	0.999999	0.999991	0.999999	0.304751	0.606105	0.606424	0.762811	0.999994	0.999999	0.999994	0.999999	0.999994	0.999999	0.999994	0.999999
0.999994	0.999999	0.999992	0.999999	0.999993	0.999999	0.999992	0.999999	0.448692	0.637484	0.654581	0.777718	0.999995	0.999999	0.999994	0.999999	0.999995	0.999999	0.999993	0.999999
0.999994	0.999999	0.999992	0.999999	0.999993	0.999999	0.999991	0.999999	0.488214	0.643104	0.661389	0.782559	0.999995	0.999999	0.999994	0.999999	0.999995	0.999999	0.999993	0.999999
0.999994	0.999999	0.999992	0.999999	0.999993	0.999999	0.999991	0.999999	0.477802	0.660963	0.691341	0.792584	0.999994	0.999999	0.999993	0.999999	0.999995	0.999999	0.999994	0.999999
0.999993	0.999999	0.999991	0.999999	0.999993	0.999999	0.999991	0.999999	0.507971	0.700630	0.699150	0.797483	0.999995	0.999999	0.999993	0.999999	0.999994	0.999999	0.999993	0.999999
0.999994	0.999999	0.999992	0.999999	0.999993	0.999999	0.999991	1.000000	0.503603	0.720466	0.664577	0.809572	0.999995	0.999999	0.999994	0.999999	0.999995	0.999999	0.999994	0.999999
0.999993	0.999999	0.999991	0.999999	0.999993	1.000000	0.999991	1.000000	0.602272	0.723922	0.695786	0.817527	0.999995	0.999999	0.999994	0.999999	0.999994	0.999999	0.999994	0.999999
0.999993	1.000000	0.999991	0.999999	0.999993	1.000000	0.999991	1.000000	0.558301	0.758338	0.696594	0.825695	0.999995	0.999999	0.999993	0.999999	0.999994	0.999999	0.999993	0.999999
0.999994	1.000000	0.999992	1.000000	0.999994	1.000000	0.999992	1.000000	0.534621	0.769941	0.714713	0.834102	0.999995	0.999999	0.999994	0.999999	0.999994	0.999999	0.999994	0.999999
0.999994	1.000000	0.999992	1.000000	0.999993	1.000000	0.999992	1.000000	0.459758	0.784935	0.708378	0.845155	0.999994	1.000000	0.999993	0.999999	0.999994	0.999999	0.999993	0.999999
0.999994	1.000000	0.999992	1.000000	0.999993	1.000000	0.999991	1.000000	0.628127	0.808504	0.715396	0.850390	0.999994	1.000000	0.999994	1.000000	0.999994	1.000000	0.999994	0.999999
0.999993	1.000000	0.999991	1.000000	0.999993	1.000000	0.999991	1.000000	0.563139	0.817561	0.727075	0.859344	0.999995	1.000000	0.999994	1.000000	0.999994	1.000000	0.999994	0.999999
0.999994	1.000000	0.999992	1.000000	0.999993	1.000000	0.999991	1.000000	0.519465	0.825343	0.693156	0.862756	0.999995	1.000000	0.999994	1.000000	0.999994	1.000000	0.999993	1.000000
0.999993	1.000000	0.999991	1.000000	0.999994	1.000000	0.999991	1.000000	0.665575	0.837619	0.750682	0.869020	0.999995	1.000000	0.999994	1.000000	0.999994	1.000000	0.999993	1.000000
0.999993	1.000000	0.999991	1.000000	0.999994	1.000000	0.999992	1.000000	0.611388	0.858129	0.734867	0.876393	0.999995	1.000000	0.999994	1.000000	0.999994	1.000000	0.999994	1.000000
0.999994	1.000000	0.999992	1.000000	0.999994	1.000000	0.999992	1.000000	0.686338	0.868602	0.778550	0.881929	0.999994	1.000000	0.999994	1.000000	0.999994	1.000000	0.999994	1.000000
0.999993	1.000000	0.999992	1.000000	0.999993	1.000000	0.999991	1.000000	0.747279	0.878871	0.779472	0.890965	0.999995	1.000000	0.999994	1.000000	0.999994	1.000000	0.999994	1.000000
0.999994	1.000000	0.999991	1.000000	0.999993	1.000000	0.999992	1.000000	0.700291	0.892499	0.755793	0.902569	0.999994	1.000000	0.999993	1.000000	0.999994	1.000000	0.999994	1.000000
0.999993	1.000000	0.999992	1.000000	0.999993	1.000000	0.999992	1.000000	0.763806	0.903438	0.805244	0.906742	0.999994	1.000000	0.999993	1.000000	0.999994	1.000000	0.999993	1.000000
0.999994	1.000000	0.999991	1.000000	0.999993	1.000000	0.999992	1.000000	0.749222	0.924557	0.795764	0.910033	0.999994	1.000000	0.999993	1.000000	0.999995	1.000000	0.999994	1.000000
0.999993	1.000000	0.999991	1.000000	0.999994	1.000000	0.999992	1.000000	0.799661	0.927181	0.811646	0.913810	0.999995	1.000000	0.999994	1.000000	0.999995	1.000000	0.999994	1.000000
0.999993	1.000000	0.999991	1.000000	0.999993	1.000000	0.999991	1.000000	0.717474	0.937703	0.783320	0.921835	0.999994	1.000000	0.999994	1.000000	0.999994	1.000000	0.999994	1.000000
0.999993	1.000000	0.999992	1.000000	0.999993	1.000000	0.999991	1.000000	0.786853	0.948610	0.816805	0.926761	0.999994	1.000000	0.999993	1.000000	0.999994	1.000000	0.999993	1.000000
0.999993	1.000000	0.999992	1.000000	0.999993	1.000000	0.999991	1.000000	0.741729	0.953699	0.800391	0.934203	0.999994	1.000000	0.999993	1.000000	0.999994	1.000000	0.999993	1.000000
0.999993	1.000000	0.999992	1.000000	0.999993	1.000000	0.999991	1.000000	0.827342	0.958471	0.828183	0.937036	0.999994	1.000000	0.999993	1.000000	0.999995	1.000000	0.999994	1.000000
0.999994	1.000000	0.999991	1.000000	0.999993	1.000000	0.999992	1.000000	0.713028	0.966840	0.792265	0.939471	0.999994	1.000000	0.999994	1.000000	0.999995	1.000000	0.999994	1.000000
0.999994	1.000000	0.999992	1.000000	0.999994	1.000000	0.999991	1.000000	0.861127	0.972613	0.864417	0.943086	0.999995	1.000000	0.999994	1.000000	0.999993	1.000000	0.999993	1.000000
0.999994	1.000000	0.999992	1.000000	0.999994	1.000000	0.999992	1.000000	0.876339	0.979904	0.864919	0.949652	0.999994	1.000000	0.999994	1.000000	0.999994	1.000000	0.999993	1.000000
0.999993	1.000000	0.999991	1.000000	0.999993	1.000000	0.999992	1.000000	0.861463	0.981565	0.866075	0.953273	0.999994	1.000000	0.999994	1.000000	0.999994	1.000000	0.999993	1.000000
0.999993	1.000000	0.999991	1.000000	0.999993	1.000000	0.999992	1.000000	0.854910	0.986319	0.860334	0.956369	0.999995	1.000000	0.999994	1.000000	0.999994	1.000000	0.999993	1.000000
0.999993	1.000000	0.999991	1.000000	0.999993	1.000000	0.999991	1.000000	0.851921	0.987598	0.865690	0.959021	0.999994	1.000000	0.999994	1.000000	0.999994	1.000000	0.999993	1.000000
0.999993	1.000000	0.999991	1.000000	0.999993	1.000000	0.999991	1.000000	0.896167	0.989116	0.888448	0.960803	0.999994	1.000000	0.999993	1.000000	0.999994	1.000000	0.999994	1.000000
0.999993	1.000000	0.999992	1.000000	0.999993	1.000000	0.999991	1.000000	0.892757	0.990813	0.889780	0.961681	0.999994	1.000000	0.999993	1.000000	0.999994	1.000000	0.999994	1.000000
0.999994	1.000000	0.999992	1.000000	0.999993	1.000000	0.999991	1.000000	0.891371	0.991832	0.882519	0.964630	0.999995	1.000000	0.999994	1.000000	0.999994	1.000000	0.999993	1.000000
0.999994	1.000000	0.999992	1.000000	0.999993	1.000000	0.999991	1.000000	0.887398	0.992571	0.890100	0.968313	0.999994	1.000000	0.999994	1.000000	0.999994	1.000000	0.999994	1.000000
0.999994	1.000000	0.999991	1.000000	0.999993	1.000000	0.999992	1.000000	0.884815	0.993730	0.888293	0.969438	0.999995	1.000000	0.999993	1.000000	0.999994	1.000000	0.999993	1.000000
0.999993	1.000000	0.999991	1.000000	0.999994	1.000000	0.999991	1.000000	0.829260	0.994634	0.849798	0.971608	0.999994	1.000000	0.999993	1.000000	0.999994	1.000000	0.999993	1.000000
0.999993	1.000000	0.999993	1.000000	0.999994	1.000000	0.999992	1.000000	0.909048	0.995247	0.901369	0.972860	0.999995	1.000000	0.999994	1.000000	0.999994	1.000000	0.999994	1.000000
0.999993	1.000000	0.999991	1.000000	0.999994	1.000000	0.999991	1.000000	0.906103	0.995490	0.900352	0.976234	0.999995	1.000000	0.999994	1.000000	0.999994	1.000000	0.999994	1.000000
0.999994	1.000000	0.999992	1.000000	0.999994	1.000000	0.999992	1.000000	0.915760	0.996053	0.914683	0.977007	0.999994	1.000000	0.999994	1.000000	0.999994	1.000000	0.999993	1.000000
0.999994	1.000000	0.999991	1.000000	0.999994	1.000000	0.999992	1.000000	0.899916	0.996800	0.903800	0.979149	0.999994	1.000000	0.999993	1.000000	0.999994	1.000000	0.999994	1.000000
0.999993	1.000000	0.999991	1.000000	0.999993	1.000000	0.999991	1.000000	0.898692	0.997115	0.901620	0.983107	0.999994	1.000000	0.999993	1.000000	0.999994	1.000000	0.999994	1.000000
0.999993	1.000000	0.999991	1.000000	0.999994	1.000000	0.999991	1.000000	0.935213	0.997594	0.929275	0.984956	0.999994	1.000000	0.999993	1.000000	0.999994	1.000000	0.999994	1.000000
0.999994	1.000000	0.999991	1.000000	0.999994	1.000000	0.999992	1.000000	0.924036	0.997764	0.924547	0.985474	0.999995	1.000000	0.999994	1.000000	0.999995	1.000000	0.999994	1.000000
0.999994	1.000000	0.999991	1.000000	0.999993	1.000000	0.999991	1.000000	0.928768	0.998167	0.929953	0.986973	0.999995	1.000000	0.999994	1.000000	0.999994	1.000000	0.999994	1.000000


==> cl21_64_128_b6p3_m0p2416_m0p2050-800_cfg_1342-inv48_64_ig-trace.txt <==
eigs	level0-hp2-var	level0-hp2-err	level0-hp32-var	level0-hp32-err	level0-hp512-var	level0-hp512-err	level2-hp2-var	level2-hp2-err	level2-hp32-var	level2-hp32-err	level2-hp512-var	level2-hp512-err
1	7.19912e+06	1.26864e+06	476839	51482.4	13538.3	2294.58	7.27333e+06	1.28966e+06	478055	51728.7	13383	2319.01
2	6.89753e+06	1.24368e+06	485770	52635.8	12970.7	2255.05	7.01625e+06	1.27428e+06	490789	52538.5	12941	2283.58
4	6.29584e+06	1.10695e+06	448981	48316.2	9573.17	1689.92	6.45251e+06	1.15078e+06	452809	48025.8	9800.81	1737.87
8	5.83952e+06	1.05681e+06	419644	50876.7	7996.91	1319.71	6.04658e+06	1.11606e+06	428164	50984.3	8005.94	1291.29
16	4.7532e+06	1.0193e+06	338727	45075.6	7134.79	1074.21	4.66756e+06	981413	331294	43146.8	6929.4	1060.79
32	3.25732e+06	678216	293822	45739.2	5387.09	786.467	3.23412e+06	616670	286645	46736.3	5508.88	873.079
64	2.48554e+06	505553	185098	29434.8	4405.32	634.128	2.4894e+06	475237	189870	29244.6	4521.07	664.716
128	1.86814e+06	288277	170894	35037	6348.54	883.365	1.99908e+06	303661	168947	36578.1	5401.76	756.883
256	1.66064e+06	237059	114829	16590.8	3907.66	622.699	1.73038e+06	272933	130063	20712.9	4143.28	625.544
512	1.28076e+06	248061	80436.1	11353.2	2731.39	412.186	1.46708e+06	269899	79199.6	12751.3	3445.97	503.18
1024	1.12644e+06	248369	29380.7	5720.6	1697.75	346.201	1.27197e+06	274823	41137.3	6621.96	2702.43	436.716
2048	0	0	0	0	0	0	1.46958e+06	258921	32140.9	4621	1147.91	188.177
4096	0	0	0	0	0	0	1.5407e+06	296581	28835.4	4266.66	635.982	112.047


==> cl21_64_128_b6p3_m0p2416_m0p2050-800_cfg_1342-ip.txt <==
inv48_64_crap-level1-norm	inv48_64_crap-level1-svd	inv48_64_crap-level2-norm	inv48_64_crap-level2-svd	inv48_64_crap-level3-norm	inv48_64_crap-level3-svd	inv48_64_ig-level2-norm	inv48_64_ig-level2-svd
0.998802	0.052211	0.998801	0.041352	0.998812	0.089705	0.070077	0.056180
0.079780	0.053338	0.072014	0.043088	0.119789	0.094332	0.069163	0.059434
0.999946	0.053790	0.999946	0.043471	0.999946	0.098920	0.070705	0.059904
0.999940	0.054630	0.999940	0.044253	0.999940	0.099658	0.071611	0.060230
0.999946	0.054731	0.999946	0.044823	0.999946	0.102959	0.073092	0.060594
0.999978	0.055212	0.999978	0.045094	0.999978	0.103611	0.071231	0.060756
0.998677	0.055560	0.998675	0.046032	0.998689	0.106591	0.071764	0.061171
0.999960	0.056043	0.999960	0.046176	0.999960	0.110697	0.074431	0.061366
0.078405	0.056370	0.070107	0.047370	0.122844	0.113235	0.073660	0.061830
0.999956	0.056695	0.999956	0.048118	0.999956	0.115444	0.073052	0.062445
0.191079	0.056974	0.188063	0.048176	0.213300	0.116614	0.074261	0.062673
0.983424	0.057551	0.983404	0.049265	0.983579	0.120973	0.075417	0.062792
0.999898	0.057655	0.999898	0.049499	0.999899	0.124128	0.074862	0.062994
0.999980	0.058032	0.999980	0.049835	0.999980	0.125554	0.074836	0.063024
0.999969	0.058334	0.999969	0.050533	0.999969	0.127160	0.075984	0.063329
0.999973	0.058652	0.999973	0.051032	0.999974	0.128265	0.075227	0.063415
0.999956	0.058898	0.999956	0.051569	0.999957	0.130982	0.076076	0.063688
0.999966	0.059110	0.999966	0.051986	0.999966	0.133954	0.076536	0.063812
0.999923	0.059381	0.999923	0.052734	0.999924	0.136173	0.077602	0.064123
0.999958	0.059564	0.999958	0.053105	0.999959	0.140219	0.075290	0.064331
0.999987	0.060041	0.999987	0.053817	0.999987	0.141980	0.077042	0.064634
0.999924	0.060293	0.999924	0.054358	0.999924	0.145418	0.075247	0.064729
0.999924	0.060503	0.999924	0.055010	0.999925	0.146874	0.076711	0.064884
0.999694	0.061048	0.999693	0.055454	0.999697	0.152517	0.077876	0.065143
0.999968	0.061147	0.999968	0.056719	0.999968	0.154365	0.077906	0.065257
0.999985	0.061340	0.999985	0.057408	0.999985	0.160346	0.078243	0.065345
0.068696	0.061925	0.059433	0.058750	0.117809	0.163926	0.077508	0.065456
0.999895	0.062102	0.999895	0.059725	0.999896	0.169479	0.077823	0.065615
0.999948	0.062533	0.999948	0.061016	0.999949	0.171982	0.079549	0.065827
0.999888	0.062831	0.999888	0.061633	0.999889	0.176429	0.078597	0.065918
0.999982	0.063003	0.999982	0.062320	0.999982	0.183368	0.079012	0.066108
0.999935	0.063526	0.999935	0.064211	0.999936	0.188601	0.079108	0.066398
0.999734	0.063973	0.999734	0.065227	0.999737	0.192908	0.079794	0.066505
0.999945	0.064343	0.999945	0.065954	0.999946	0.195329	0.079723	0.066700
0.223294	0.065730	0.220933	0.068994	0.243864	0.204849	0.080039	0.066736
0.999904	0.066148	0.999904	0.069635	0.999905	0.208975	0.079302	0.066892
0.976832	0.066986	0.976806	0.071830	0.977071	0.217998	0.079338	0.067045
0.990388	0.067232	0.990376	0.072807	0.990476	0.222578	0.080354	0.067124
0.154977	0.068361	0.151225	0.074823	0.181545	0.230558	0.079382	0.067225
0.999872	0.069176	0.999871	0.076752	0.999873	0.237402	0.080759	0.067490
0.998783	0.070776	0.998782	0.080257	0.998796	0.250578	0.079089	0.067620
0.999814	0.071185	0.999814	0.081196	0.999816	0.256046	0.081022	0.067723
0.080847	0.072879	0.073972	0.085530	0.130001	0.269609	0.081863	0.067966
0.999734	0.074234	0.999734	0.088080	0.999737	0.280262	0.082322	0.068082
0.999879	0.077029	0.999878	0.093546	0.999880	0.299821	0.082845	0.068243
0.999860	0.079916	0.999860	0.097428	0.999861	0.312728	0.081291	0.068363
0.999966	0.084502	0.999966	0.105932	0.999966	0.338615	0.082098	0.068533
0.999974	0.087552	0.999974	0.111060	0.999974	0.357874	0.082184	0.068668
0.999950	0.094549	0.999950	0.122724	0.999950	0.392360	0.081076	0.068776
0.999952	0.101170	0.999952	0.133982	0.999952	0.426569	0.082255	0.068851
0.999881	0.118009	0.999881	0.154195	0.999882	0.481200	0.082280	0.069003
0.999932	0.164594	0.999932	0.196015	0.999933	0.546408	0.083356	0.069141
0.999789	0.375663	0.999789	0.392350	0.999791	0.657363	0.081009	0.069195
0.065945	0.667346	0.057623	0.672676	0.121418	0.780874	0.081894	0.069274
0.998733	0.922638	0.998731	0.923641	0.998746	0.898463	0.081880	0.069454
0.079234	0.987196	0.072629	0.986927	0.129761	0.965238	0.082282	0.069623
0.999945	0.998793	0.999945	0.998633	0.999945	0.991402	0.082578	0.069737
0.999971	0.999716	0.999971	0.999652	0.999971	0.998049	0.081364	0.069891
0.999904	0.999810	0.999904	0.999807	0.999905	0.999780	0.083228	0.069928
0.999950	0.999989	0.999950	0.999989	0.999951	0.999989	0.082751	0.070011
0.999961	0.999989	0.999961	0.999989	0.999961	0.999989	0.083379	0.070308
0.999926	0.999989	0.999926	0.999989	0.999927	0.999989	0.084253	0.070393
0.999984	0.999989	0.999984	0.999989	0.999984	0.999989	0.083197	0.070485
0.999921	0.999989	0.999921	0.999989	0.999922	0.999989	0.084076	0.070601
0.999973	0.999989	0.999973	0.999989	0.999973	0.999989	0.084027	0.070687
0.999815	0.999989	0.999814	0.999989	0.999817	0.999989	0.084684	0.070813
0.999833	0.999989	0.999833	0.999989	0.999835	0.999989	0.083107	0.070854
0.999361	0.999989	0.999361	0.999989	0.999370	0.999989	0.084172	0.070951
0.154290	0.999989	0.151290	0.999989	0.188996	0.999989	0.083158	0.071135
0.990162	0.999990	0.990152	0.999989	0.990281	0.999989	0.086349	0.071248
0.074109	0.999990	0.067979	0.999990	0.137397	0.999990	0.083830	0.071353
0.999840	0.999990	0.999840	0.999990	0.999842	0.999990	0.085040	0.071477
0.999965	0.999990	0.999965	0.999990	0.999965	0.999990	0.085273	0.071645
0.999727	0.999990	0.999727	0.999990	0.999730	0.999990	0.085784	0.071734
0.999986	0.999990	0.999986	0.999990	0.999986	0.999990	0.084802	0.071847
0.078047	0.999990	0.071266	0.999990	0.131716	0.999990	0.085908	0.071997
0.999981	0.999990	0.999981	0.999990	0.999981	0.999990	0.084780	0.072112
0.999101	0.999990	0.999100	0.999990	0.999111	0.999990	0.084457	0.072212
0.999930	0.999990	0.999930	0.999990	0.999931	0.999990	0.083928	0.072310
0.999923	0.999990	0.999923	0.999990	0.999925	0.999990	0.084507	0.072376
0.999807	0.999990	0.999807	0.999990	0.999809	0.999990	0.085228	0.072498
0.999921	0.999990	0.999921	0.999990	0.999921	0.999990	0.085736	0.072589
0.999935	0.999990	0.999935	0.999990	0.999936	0.999990	0.086582	0.072737
0.999933	0.999990	0.999933	0.999990	0.999934	0.999990	0.085712	0.072806
0.999917	0.999990	0.999917	0.999990	0.999918	0.999990	0.086687	0.072867
0.999921	0.999990	0.999921	0.999990	0.999922	0.999990	0.086575	0.072974
0.999947	0.999990	0.999947	0.999990	0.999947	0.999990	0.085680	0.073125
0.999847	0.999990	0.999847	0.999990	0.999849	0.999990	0.086153	0.073241
0.999783	0.999990	0.999783	0.999990	0.999786	0.999990	0.086614	0.073393
0.999674	0.999990	0.999674	0.999990	0.999678	0.999990	0.085955	0.073460
0.066212	0.999990	0.059231	0.999990	0.133428	0.999990	0.087668	0.073669
0.998997	0.999990	0.998996	0.999990	0.999010	0.999990	0.086537	0.073698
0.999891	0.999990	0.999891	0.999990	0.999892	0.999990	0.086330	0.073736
0.092091	0.999990	0.086823	0.999990	0.144074	0.999990	0.087235	0.073892
0.998081	0.999990	0.998079	0.999990	0.998106	0.999990	0.086666	0.074009
0.098167	0.999990	0.093832	0.999990	0.148383	0.999990	0.086985	0.074202
0.999646	0.999990	0.999645	0.999990	0.999650	0.999990	0.085927	0.074263
0.999215	0.999990	0.999215	0.999990	0.999225	0.999990	0.085711	0.074366
0.999845	0.999990	0.999845	0.999990	0.999846	0.999990	0.086956	0.074439
0.999832	0.999990	0.999832	0.999990	0.999834	0.999990	0.087307	0.074551
0.998369	0.999990	0.998368	0.999990	0.998393	0.999990	0.086702	0.074593
0.124891	0.999990	0.121165	0.999990	0.171073	0.999990	0.087784	0.074679
0.994733	0.999990	0.994728	0.999990	0.994805	0.999990	0.088633	0.074789
0.999832	0.999990	0.999832	0.999990	0.999834	0.999990	0.087036	0.074990
0.998585	0.999990	0.998584	0.999990	0.998606	0.999990	0.087893	0.075052
0.999983	0.999990	0.999983	0.999990	0.999983	0.999990	0.087649	0.075108
0.117514	0.999990	0.113951	0.999990	0.168190	0.999990	0.088010	0.075236
0.999970	0.999990	0.999970	0.999990	0.999970	0.999990	0.086989	0.075306
0.997987	0.999990	0.997985	0.999991	0.998016	0.999990	0.087809	0.075444
0.999309	0.999991	0.999308	0.999991	0.999319	0.999991	0.087576	0.075530
0.999967	0.999991	0.999967	0.999991	0.999968	0.999991	0.087165	0.075681
0.999985	0.999991	0.999985	0.999991	0.999985	0.999991	0.088895	0.075705
0.999815	0.999991	0.999815	0.999991	0.999818	0.999991	0.087805	0.075848
0.999973	0.999991	0.999973	0.999991	0.999973	0.999991	0.088732	0.075933
0.999959	0.999991	0.999959	0.999991	0.999960	0.999991	0.088375	0.075985
0.999900	0.999991	0.999900	0.999991	0.999901	0.999991	0.088050	0.076104
0.999931	0.999991	0.999931	0.999991	0.999932	0.999991	0.088633	0.076129
0.975054	0.999991	0.975034	0.999991	0.975421	0.999991	0.087360	0.076271
0.230464	0.999991	0.228896	0.999991	0.258344	0.999991	0.088801	0.076371
0.999944	0.999991	0.999944	0.999991	0.999945	0.999991	0.088889	0.076458
0.999964	0.999991	0.999964	0.999991	0.999964	0.999991	0.088819	0.076510
0.999942	0.999991	0.999942	0.999991	0.999943	0.999991	0.089977	0.076620
0.999985	0.999991	0.999985	0.999991	0.999985	0.999991	0.089394	0.076727
0.999838	0.999991	0.999838	0.999991	0.999840	0.999991	0.089576	0.076869
0.999971	0.999991	0.999971	0.999991	0.999971	0.999991	0.088423	0.076975
0.999973	0.999991	0.999973	0.999991	0.999974	0.999991	0.088347	0.077027
0.999966	0.999991	0.999966	0.999991	0.999966	0.999991	0.089903	0.077076
0.999784	0.999991	0.999783	0.999991	0.999786	0.999991	0.091081	0.077121
0.999789	0.999991	0.999789	0.999991	0.999792	0.999991	0.089635	0.077261
0.063878	0.999991	0.057187	0.999991	0.131161	0.999991	0.088977	0.077318
0.126352	0.999991	0.123183	0.999991	0.171467	0.999991	0.089783	0.077389
0.996610	0.999991	0.996608	0.999991	0.996656	0.999991	0.088652	0.077524
0.998674	0.999991	0.998673	0.999991	0.998692	0.999991	0.089720	0.077567
0.998852	0.999991	0.998851	0.999991	0.998868	0.999991	0.090422	0.077679
0.999949	0.999991	0.999949	0.999991	0.999950	0.999991	0.089531	0.077695
0.999950	0.999991	0.999950	0.999991	0.999951	0.999991	0.090177	0.077796
0.999874	0.999991	0.999874	0.999991	0.999876	0.999991	0.089839	0.077919
0.999108	0.999991	0.999107	0.999991	0.999122	0.999991	0.090572	0.077982
0.999620	0.999991	0.999620	0.999991	0.999625	0.999991	0.089596	0.078088
0.945456	0.999991	0.945410	0.999991	0.946292	0.999991	0.089348	0.078160
0.340942	0.999991	0.339900	0.999991	0.359805	0.999991	0.089673	0.078273
0.999147	0.999991	0.999146	0.999991	0.999159	0.999991	0.089871	0.078359
0.078920	0.999991	0.074138	0.999991	0.143104	0.999991	0.090307	0.078484
0.999427	0.999991	0.999426	0.999991	0.999435	0.999991	0.091206	0.078544
0.998755	0.999991	0.998754	0.999991	0.998774	0.999991	0.090261	0.078611
0.999895	0.999991	0.999895	0.999991	0.999896	0.999991	0.090663	0.078751
0.999902	0.999991	0.999902	0.999991	0.999903	0.999991	0.091044	0.078805
0.999961	0.999991	0.999961	0.999991	0.999961	0.999991	0.091091	0.078831
0.999494	0.999991	0.999493	0.999991	0.999501	0.999991	0.090693	0.078970
0.999977	0.999991	0.999977	0.999991	0.999978	0.999991	0.090488	0.079026
0.999402	0.999991	0.999402	0.999991	0.999412	0.999991	0.090805	0.079120
0.999794	0.999991	0.999794	0.999991	0.999798	0.999991	0.091309	0.079210
0.080359	0.999991	0.075971	0.999991	0.149657	0.999991	0.090973	0.079256
0.999750	0.999991	0.999750	0.999991	0.999754	0.999991	0.092271	0.079307
0.999678	0.999991	0.999678	0.999991	0.999684	0.999991	0.091145	0.079421
0.999785	0.999991	0.999785	0.999991	0.999788	0.999991	0.091476	0.079548
0.993535	0.999991	0.993531	0.999991	0.993652	0.999991	0.092402	0.079619
0.137614	0.999991	0.135790	0.999991	0.191091	0.999991	0.089873	0.079675
0.999528	0.999991	0.999528	0.999991	0.999536	0.999991	0.090780	0.079764
0.999892	0.999991	0.999892	0.999991	0.999894	0.999991	0.093084	0.079800
0.999864	0.999991	0.999864	0.999991	0.999866	0.999991	0.091021	0.079896
0.999924	0.999991	0.999924	0.999991	0.999926	0.999991	0.091437	0.079999
0.999990	0.999991	0.999990	0.999991	0.999990	0.999991	0.091381	0.080059
0.999929	0.999991	0.999929	0.999991	0.999931	0.999991	0.090780	0.080117
0.999972	0.999991	0.999972	0.999991	0.999973	0.999991	0.092752	0.080202
0.999956	0.999991	0.999956	0.999991	0.999957	0.999991	0.091401	0.080299
0.999977	0.999992	0.999977	0.999992	0.999977	0.999991	0.090851	0.080393
0.999875	0.999992	0.999874	0.999992	0.999877	0.999992	0.090815	0.080460
0.999923	0.999992	0.999923	0.999992	0.999925	0.999992	0.092088	0.080505
0.999942	0.999992	0.999941	0.999992	0.999942	0.999992	0.092675	0.080609
0.999915	0.999992	0.999915	0.999992	0.999916	0.999992	0.091354	0.080716
0.999629	0.999992	0.999629	0.999992	0.999636	0.999992	0.091787	0.080773
0.998791	0.999992	0.998791	0.999992	0.998815	0.999992	0.091219	0.080844
0.999366	0.999992	0.999366	0.999992	0.999379	0.999992	0.091457	0.080959
0.129687	0.999992	0.127587	0.999992	0.188981	0.999992	0.092788	0.081106
0.995735	0.999992	0.995732	0.999992	0.995816	0.999992	0.092587	0.081194
0.986185	0.999992	0.986178	0.999992	0.986470	0.999992	0.092647	0.081262
0.197291	0.999992	0.196064	0.999992	0.242355	0.999992	0.092978	0.081290
0.998028	0.999992	0.998027	0.999992	0.998069	0.999992	0.091405	0.081363
0.999433	0.999992	0.999433	0.999992	0.999444	0.999992	0.092132	0.081471
0.999911	0.999992	0.999911	0.999992	0.999913	0.999992	0.092099	0.081504
0.999801	0.999992	0.999801	0.999992	0.999805	0.999992	0.091565	0.081606
0.999979	0.999992	0.999980	0.999992	0.999980	0.999992	0.092299	0.081630
0.999982	0.999992	0.999982	0.999992	0.999982	0.999992	0.092721	0.081694
0.999913	0.999992	0.999912	0.999992	0.999914	0.999992	0.092743	0.081789
0.999865	0.999992	0.999865	0.999992	0.999868	0.999992	0.093858	0.081888
0.999975	0.999992	0.999975	0.999992	0.999976	0.999992	0.092749	0.081958
0.999822	0.999992	0.999822	0.999992	0.999826	0.999992	0.093729	0.082057
0.999992	0.999992	0.999992	0.999992	0.999992	0.999992	0.093833	0.082126
0.999988	0.999992	0.999988	0.999992	0.999988	0.999992	0.091808	0.082149
0.999934	0.999992	0.999934	0.999992	0.999935	0.999992	0.093161	0.082272
0.999957	0.999992	0.999957	0.999992	0.999958	0.999992	0.094433	0.082291
0.999916	0.999992	0.999916	0.999992	0.999918	0.999992	0.093338	0.082394
0.999963	0.999992	0.999963	0.999992	0.999964	0.999992	0.092695	0.082532
0.999962	0.999992	0.999962	0.999992	0.999963	0.999992	0.092483	0.082626
0.999940	0.999992	0.999940	0.999992	0.999941	0.999992	0.093756	0.082709
0.999967	0.999992	0.999967	0.999992	0.999967	0.999992	0.093608	0.082765
0.999946	0.999992	0.999946	0.999992	0.999947	0.999992	0.093170	0.082841
0.999948	0.999992	0.999948	0.999992	0.999949	0.999992	0.094264	0.082906
0.999926	0.999992	0.999926	0.999992	0.999928	0.999992	0.093688	0.082980
0.999968	0.999992	0.999968	0.999992	0.999968	0.999992	0.093658	0.083036
0.999779	0.999992	0.999779	0.999992	0.999784	0.999992	0.093945	0.083087
0.999978	0.999992	0.999978	0.999992	0.999979	0.999992	0.092910	0.083129
0.999982	0.999992	0.999982	0.999992	0.999982	0.999992	0.092980	0.083272
0.999978	0.999992	0.999978	0.999992	0.999979	0.999992	0.094046	0.083366
0.998722	0.999992	0.998722	0.999992	0.998750	0.999992	0.094607	0.083407
0.999972	0.999992	0.999972	0.999992	0.999973	0.999992	0.094846	0.083484
0.999795	0.999992	0.999795	0.999992	0.999800	0.999992	0.093898	0.083548
0.104508	0.999992	0.103362	0.999992	0.182075	0.999992	0.093662	0.083606
0.997582	0.999992	0.997582	0.999992	0.997640	0.999992	0.094402	0.083685
0.998706	0.999992	0.998705	0.999992	0.998735	0.999992	0.094531	0.083773
0.141044	0.999992	0.140494	0.999992	0.208503	0.999992	0.094686	0.083861
0.996854	0.999992	0.996854	0.999992	0.996929	0.999992	0.093591	0.083951
0.998275	0.999992	0.998275	0.999992	0.998317	0.999992	0.093117	0.084021
0.999948	0.999992	0.999948	0.999992	0.999949	0.999992	0.094628	0.084042
0.999745	0.999992	0.999745	0.999992	0.999751	0.999992	0.092645	0.084118
0.999914	0.999992	0.999914	0.999992	0.999916	0.999992	0.094668	0.084168
0.999889	0.999992	0.999889	0.999992	0.999891	0.999992	0.093739	0.084269
0.999766	0.999992	0.999766	0.999992	0.999772	0.999992	0.094497	0.084322
0.999947	0.999992	0.999948	0.999992	0.999949	0.999992	0.095278	0.084362
0.999983	0.999992	0.999983	0.999992	0.999984	0.999992	0.094812	0.084487
0.999957	0.999992	0.999957	0.999992	0.999958	0.999992	0.095393	0.084563
0.999992	0.999992	0.999992	0.999992	0.999992	0.999992	0.094886	0.084622
0.999958	0.999992	0.999958	0.999992	0.999959	0.999992	0.094608	0.084669
0.999989	0.999992	0.999989	0.999992	0.999989	0.999992	0.095207	0.084761
0.999991	0.999992	0.999991	0.999992	0.999991	0.999992	0.094487	0.084833
0.999990	0.999992	0.999990	0.999992	0.999990	0.999992	0.095102	0.084923
0.999977	0.999992	0.999977	0.999992	0.999978	0.999992	0.094753	0.084985
0.999885	0.999992	0.999885	0.999992	0.999888	0.999992	0.095195	0.085039
0.999967	0.999992	0.999967	0.999992	0.999967	0.999992	0.095868	0.085126
0.999955	0.999992	0.999955	0.999992	0.999956	0.999992	0.095544	0.085257
0.999932	0.999992	0.999932	0.999992	0.999934	0.999992	0.095363	0.085330
0.999927	0.999992	0.999927	0.999992	0.999929	0.999992	0.094846	0.085399
0.999979	0.999992	0.999979	0.999992	0.999980	0.999992	0.095590	0.085459
0.999988	0.999992	0.999988	0.999992	0.999988	0.999992	0.095424	0.085545
0.999935	0.999992	0.999935	0.999992	0.999937	0.999992	0.096547	0.085601
0.999912	0.999992	0.999912	0.999992	0.999914	0.999992	0.095757	0.085689
0.999841	0.999992	0.999841	0.999992	0.999845	0.999992	0.094930	0.085764
0.999932	0.999992	0.999932	0.999992	0.999933	0.999992	0.094685	0.085827
0.999930	0.999993	0.999930	0.999993	0.999932	0.999992	0.095302	0.085897
0.999911	0.999993	0.999911	0.999993	0.999913	0.999992	0.095789	0.085934
0.999939	0.999993	0.999939	0.999993	0.999941	0.999993	0.095915	0.086011
0.999942	0.999993	0.999942	0.999993	0.999944	0.999993	0.095734	0.086080
0.999868	0.999993	0.999868	0.999993	0.999871	0.999993	0.095706	0.086141
0.999876	0.999993	0.999876	0.999993	0.999879	0.999993	0.095743	0.086231
0.999938	0.999993	0.999938	0.999993	0.999940	0.999993	0.096104	0.086302
0.998331	0.999993	0.998331	0.999993	0.998378	0.999993	0.095716	0.086360
0.994470	0.999993	0.994469	0.999993	0.994608	0.999993	0.095014	0.086441
0.182535	0.999993	0.182435	0.999993	0.245123	0.999993	0.097331	0.086501
0.989805	0.999993	0.989804	0.999993	0.990063	0.999993	0.097247	0.086542
0.195993	0.999993	0.195654	0.999993	0.250243	0.999993	0.096498	0.086650
0.989911	0.999993	0.989911	0.999993	0.990191	0.999993	0.096405	0.086672
0.999723	0.999993	0.999723	0.999993	0.999730	0.999993	0.097238	0.086753
0.999740	0.999993	0.999740	0.999993	0.999747	0.999993	0.096393	0.086815
0.999202	0.999993	0.999202	0.999993	0.999224	0.999993	0.095929	0.086899
0.999829	0.999993	0.999829	0.999993	0.999833	0.999993	0.096823	0.086953
0.999587	0.999993	0.999587	0.999993	0.999598	0.999993	0.094915	0.087071
0.999721	0.999993	0.999721	0.999993	0.999728	0.999993	0.097204	0.087163
0.999875	0.999993	0.999875	0.999993	0.999878	0.999993	0.097093	0.087214
0.999973	0.999993	0.999973	0.999993	0.999974	0.999993	0.095844	0.087279
0.999955	0.999993	0.999955	0.999993	0.999956	0.999993	0.097327	0.087311
0.999934	0.999993	0.999934	0.999993	0.999936	0.999993	0.096792	0.087340
0.999890	0.999993	0.999890	0.999993	0.999893	0.999993	0.096422	0.087473
0.999977	0.999993	0.999977	0.999993	0.999978	0.999993	0.095221	0.087550
0.999737	0.999993	0.999737	0.999993	0.999745	0.999993	0.096248	0.087603
0.999956	0.999993	0.999956	0.999993	0.999957	0.999993	0.097110	0.087683
0.999959	0.999993	0.999959	0.999993	0.999960	0.999993	0.097176	0.087723
0.999930	0.999993	0.999930	0.999993	0.999932	0.999993	0.097419	0.087823
0.999944	0.999993	0.999944	0.999993	0.999946	0.999993	0.097229	0.087858
0.999844	0.999993	0.999844	0.999993	0.999849	0.999993	0.097966	0.087964
0.999913	0.999993	0.999913	0.999993	0.999915	0.999993	0.095880	0.088000
0.999983	0.999993	0.999984	0.999993	0.999984	0.999993	0.098312	0.088125
0.999915	0.999993	0.999915	0.999993	0.999918	0.999993	0.097094	0.088148
0.999959	0.999993	0.999959	0.999993	0.999960	0.999993	0.097043	0.088262
0.999513	0.999993	0.999513	0.999993	0.999527	0.999993	0.097768	0.088310
0.999938	0.999993	0.999938	0.999993	0.999940	0.999993	0.096997	0.088358
0.999300	0.999993	0.999300	0.999993	0.999321	0.999993	0.096788	0.088402
0.999969	0.999993	0.999969	0.999993	0.999970	0.999993	0.096740	0.088466
0.110755	0.999993	0.111382	0.999993	0.206900	0.999993	0.098840	0.088585
0.998544	0.999993	0.998544	0.999993	0.998589	0.999993	0.098163	0.088623
0.999560	0.999993	0.999560	0.999993	0.999573	0.999993	0.098163	0.088722
0.999529	0.999993	0.999529	0.999993	0.999543	0.999993	0.098929	0.088798
0.999823	0.999993	0.999823	0.999993	0.999828	0.999993	0.096425	0.088857
0.999895	0.999993	0.999895	0.999993	0.999898	0.999993	0.098334	0.088934
0.997138	0.999993	0.997139	0.999993	0.997223	0.999993	0.097995	0.089005
0.999943	0.999993	0.999943	0.999993	0.999945	0.999993	0.097436	0.089102
0.997055	0.999993	0.997055	0.999993	0.997141	0.999993	0.097770	0.089192
0.999968	0.999993	0.999968	0.999993	0.999968	0.999993	0.097859	0.089232
0.141664	0.999993	0.141746	0.999993	0.220541	0.999993	0.097724	0.089332
0.999984	0.999993	0.999984	0.999993	0.999984	0.999993	0.098712	0.089376
0.999032	0.999993	0.999032	0.999993	0.999060	0.999993	0.098543	0.089433
0.999771	0.999993	0.999771	0.999993	0.999777	0.999993	0.097669	0.089509
0.999955	0.999993	0.999955	0.999993	0.999956	0.999993	0.097727	0.089591
0.999967	0.999993	0.999967	0.999993	0.999968	0.999993	0.098545	0.089629
0.999929	0.999993	0.999929	0.999993	0.999931	0.999993	0.097494	0.089693
0.999908	0.999993	0.999908	0.999993	0.999911	0.999993	0.099003	0.089761
0.999944	0.999993	0.999944	0.999993	0.999945	0.999993	0.099129	0.089814
0.999972	0.999993	0.999972	0.999993	0.999973	0.999993	0.098342	0.089862
0.999992	0.999993	0.999992	0.999993	0.999992	0.999993	0.098049	0.089957
0.999947	0.999993	0.999947	0.999993	0.999948	0.999993	0.099491	0.090028
0.999894	0.999993	0.999894	0.999993	0.999898	0.999993	0.098007	0.090129
0.999976	0.999993	0.999976	0.999993	0.999977	0.999993	0.098711	0.090207
0.999988	0.999993	0.999988	0.999993	0.999988	0.999993	0.098244	0.090259
0.999991	0.999993	0.999991	0.999993	0.999991	0.999993	0.098374	0.090333
0.999988	0.999993	0.999988	0.999993	0.999989	0.999993	0.099304	0.090423
0.999946	0.999993	0.999946	0.999993	0.999947	0.999993	0.099476	0.090479
0.999970	0.999993	0.999970	0.999993	0.999971	0.999993	0.099748	0.090526
0.999990	0.999993	0.999990	0.999993	0.999990	0.999993	0.099334	0.090570
0.999984	0.999993	0.999984	0.999993	0.999985	0.999993	0.099315	0.090657
0.999988	0.999993	0.999988	0.999993	0.999988	0.999993	0.098998	0.090700
0.999974	0.999993	0.999974	0.999993	0.999975	0.999993	0.098689	0.090757
0.999994	0.999993	0.999994	0.999993	0.999994	0.999993	0.099134	0.090832
0.999984	0.999993	0.999984	0.999993	0.999984	0.999993	0.100242	0.090888
0.999949	0.999993	0.999949	0.999993	0.999951	0.999993	0.099672	0.090952
0.999973	0.999993	0.999973	0.999993	0.999974	0.999993	0.100013	0.090986
0.999929	0.999993	0.999929	0.999993	0.999931	0.999993	0.099862	0.091099
0.999975	0.999993	0.999975	0.999993	0.999976	0.999993	0.098900	0.091171
0.999952	0.999993	0.999952	0.999993	0.999953	0.999993	0.098798	0.091245
0.999984	0.999993	0.999984	0.999993	0.999984	0.999993	0.098659	0.091286
0.999926	0.999993	0.999926	0.999993	0.999929	0.999993	0.098320	0.091324
0.999943	0.999993	0.999943	0.999993	0.999944	0.999993	0.099787	0.091445
0.999824	0.999993	0.999824	0.999993	0.999829	0.999993	0.100278	0.091520
0.999920	0.999993	0.999920	0.999993	0.999923	0.999993	0.098968	0.091567
0.999900	0.999993	0.999900	0.999993	0.999903	0.999993	0.099791	0.091632
0.999974	0.999993	0.999974	0.999993	0.999974	0.999993	0.099592	0.091719
0.999818	0.999993	0.999818	0.999993	0.999824	0.999993	0.099655	0.091759
0.999938	0.999993	0.999938	0.999993	0.999940	0.999993	0.099724	0.091836
0.999676	0.999993	0.999677	0.999994	0.999687	0.999993	0.099784	0.091869
0.999828	0.999994	0.999828	0.999994	0.999834	0.999994	0.101330	0.091951
0.998990	0.999994	0.998990	0.999994	0.999022	0.999994	0.099637	0.091995
0.999961	0.999994	0.999961	0.999994	0.999962	0.999994	0.100697	0.092129
0.995872	0.999994	0.995873	0.999994	0.996008	0.999994	0.099727	0.092175
0.999936	0.999994	0.999936	0.999994	0.999938	0.999994	0.100427	0.092210
0.368624	0.999994	0.368894	0.999994	0.405354	0.999994	0.100660	0.092331
0.939590	0.999994	0.939605	0.999994	0.941643	0.999994	0.100296	0.092427
0.999624	0.999994	0.999624	0.999994	0.999636	0.999994	0.100224	0.092510
0.999491	0.999994	0.999491	0.999994	0.999508	0.999994	0.100060	0.092542
0.999903	0.999994	0.999903	0.999994	0.999906	0.999994	0.099688	0.092605
0.996652	0.999994	0.996653	0.999994	0.996762	0.999994	0.100860	0.092695
0.186699	0.999994	0.187539	0.999994	0.258343	0.999994	0.099736	0.092743
0.999893	0.999994	0.999893	0.999994	0.999897	0.999994	0.100716	0.092804
0.998435	0.999994	0.998435	0.999994	0.998487	0.999994	0.099760	0.092861
0.994732	0.999994	0.994734	0.999994	0.994907	0.999994	0.099734	0.092887
0.999951	0.999994	0.999951	0.999994	0.999952	0.999994	0.100121	0.092956
0.997452	0.999994	0.997452	0.999994	0.997536	0.999994	0.100842	0.093091
0.999926	0.999994	0.999926	0.999994	0.999928	0.999994	0.100065	0.093172
0.999980	0.999994	0.999980	0.999994	0.999981	0.999994	0.101378	0.093221
0.999179	0.999994	0.999180	0.999994	0.999207	0.999994	0.101375	0.093302
0.999986	0.999994	0.999986	0.999994	0.999987	0.999994	0.101423	0.093399
0.999931	0.999994	0.999931	0.999994	0.999933	0.999994	0.101083	0.093429
0.999925	0.999994	0.999925	0.999994	0.999927	0.999994	0.101136	0.093486
0.999723	0.999994	0.999723	0.999994	0.999732	0.999994	0.100525	0.093566
0.999988	0.999994	0.999988	0.999994	0.999988	0.999994	0.100147	0.093625
0.999959	0.999994	0.999959	0.999994	0.999960	0.999994	0.101006	0.093672
0.999975	0.999994	0.999975	0.999994	0.999975	0.999994	0.100935	0.093790
0.999925	0.999994	0.999925	0.999994	0.999927	0.999994	0.100147	0.093858
0.999923	0.999994	0.999923	0.999994	0.999926	0.999994	0.101500	0.093947
0.999992	0.999994	0.999992	0.999994	0.999992	0.999994	0.100652	0.093987
0.999989	0.999994	0.999989	0.999994	0.999989	0.999994	0.101074	0.094059
0.999984	0.999994	0.999984	0.999994	0.999984	0.999994	0.102153	0.094115
0.999955	0.999994	0.999955	0.999994	0.999956	0.999994	0.101127	0.094170
0.999978	0.999994	0.999978	0.999994	0.999978	0.999994	0.102038	0.094192
0.999993	0.999994	0.999993	0.999994	0.999993	0.999994	0.100886	0.094273
0.999978	0.999994	0.999978	0.999994	0.999979	0.999994	0.100776	0.094356
0.999989	0.999994	0.999989	0.999994	0.999989	0.999994	0.102053	0.094427
0.999984	0.999994	0.999984	0.999994	0.999984	0.999994	0.101018	0.094510
0.999993	0.999994	0.999993	0.999994	0.999993	0.999994	0.102291	0.094567
0.999991	0.999994	0.999991	0.999994	0.999991	0.999994	0.101980	0.094630
0.999987	0.999994	0.999987	0.999994	0.999987	0.999994	0.102242	0.094676
0.999947	0.999994	0.999947	0.999994	0.999948	0.999994	0.101081	0.094701
0.999987	0.999994	0.999987	0.999994	0.999988	0.999994	0.101305	0.094761
0.999970	0.999994	0.999970	0.999994	0.999971	0.999994	0.101757	0.094868
0.999970	0.999994	0.999970	0.999994	0.999970	0.999994	0.102309	0.094968
0.999990	0.999994	0.999990	0.999994	0.999991	0.999994	0.102264	0.095055
0.999955	0.999994	0.999955	0.999994	0.999957	0.999994	0.101476	0.095095
0.999945	0.999994	0.999945	0.999994	0.999947	0.999994	0.100922	0.095124
0.999948	0.999994	0.999948	0.999994	0.999950	0.999994	0.101732	0.095236
0.999963	0.999994	0.999963	0.999994	0.999964	0.999994	0.102917	0.095310
0.999991	0.999994	0.999991	0.999994	0.999991	0.999994	0.101665	0.095355
0.999883	0.999994	0.999883	0.999994	0.999887	0.999994	0.101172	0.095430
0.999972	0.999994	0.999972	0.999994	0.999973	0.999994	0.101839	0.095532
0.999887	0.999994	0.999887	0.999994	0.999891	0.999994	0.101237	0.095582
0.999972	0.999994	0.999972	0.999994	0.999973	0.999994	0.102812	0.095639
0.999951	0.999994	0.999951	0.999994	0.999952	0.999994	0.101527	0.095713
0.999906	0.999994	0.999907	0.999994	0.999910	0.999994	0.102743	0.095778
0.999916	0.999994	0.999916	0.999994	0.999919	0.999994	0.102416	0.095893
0.999922	0.999994	0.999922	0.999994	0.999925	0.999994	0.101633	0.095904
0.999968	0.999994	0.999968	0.999994	0.999969	0.999994	0.102490	0.095969
0.999980	0.999994	0.999980	0.999994	0.999980	0.999994	0.102706	0.096050
0.999894	0.999994	0.999894	0.999994	0.999898	0.999994	0.102428	0.096073
0.999956	0.999994	0.999956	0.999994	0.999958	0.999994	0.102850	0.096186
0.999565	0.999994	0.999566	0.999994	0.999582	0.999994	0.103150	0.096223
0.999990	0.999994	0.999990	0.999994	0.999990	0.999994	0.104064	0.096259
0.999747	0.999994	0.999747	0.999994	0.999756	0.999994	0.103082	0.096382
0.999365	0.999994	0.999366	0.999994	0.999390	0.999994	0.102629	0.096416
0.985921	0.999994	0.985929	0.999994	0.986479	0.999994	0.103926	0.096442
0.999786	0.999994	0.999786	0.999994	0.999793	0.999994	0.102543	0.096521
0.208611	0.999994	0.209993	0.999994	0.285260	0.999994	0.104004	0.096590
0.999733	0.999994	0.999733	0.999994	0.999742	0.999994	0.103859	0.096677
0.999119	0.999994	0.999119	0.999994	0.999154	0.999994	0.101682	0.096730
0.999256	0.999994	0.999256	0.999994	0.999284	0.999994	0.103994	0.096744
0.272236	0.999994	0.273044	0.999994	0.329714	0.999994	0.104067	0.096844
0.999481	0.999994	0.999481	0.999994	0.999501	0.999994	0.103053	0.096892
0.970608	0.999994	0.970623	0.999994	0.971725	0.999994	0.101700	0.097020
0.999448	0.999994	0.999448	0.999994	0.999470	0.999994	0.102684	0.097087
0.999850	0.999994	0.999850	0.999994	0.999856	0.999994	0.104971	0.097140
0.997741	0.999994	0.997742	0.999994	0.997825	0.999994	0.103175	0.097203
0.999311	0.999994	0.999311	0.999994	0.999337	0.999994	0.103644	0.097298
0.999884	0.999994	0.999884	0.999994	0.999889	0.999994	0.104014	0.097353
0.999791	0.999994	0.999792	0.999994	0.999799	0.999994	0.103339	0.097378
0.999106	0.999994	0.999106	0.999994	0.999142	0.999994	0.103177	0.097503
0.999893	0.999994	0.999893	0.999994	0.999897	0.999994	0.104429	0.097532
0.999963	0.999994	0.999963	0.999994	0.999964	0.999994	0.103026	0.097566
0.999961	0.999994	0.999961	0.999994	0.999962	0.999994	0.103136	0.097666
0.999876	0.999994	0.999876	0.999994	0.999880	0.999994	0.102688	0.097744
0.999990	0.999994	0.999990	0.999994	0.999990	0.999994	0.103075	0.097756
0.999963	0.999994	0.999963	0.999994	0.999965	0.999994	0.103338	0.097892
0.999990	0.999994	0.999990	0.999994	0.999990	0.999994	0.104337	0.097902
0.999918	0.999994	0.999918	0.999994	0.999921	0.999994	0.103312	0.098007
0.999887	0.999994	0.999887	0.999994	0.999891	0.999994	0.104286	0.098044
0.999973	0.999994	0.999973	0.999994	0.999974	0.999994	0.103860	0.098140
0.999984	0.999994	0.999984	0.999994	0.999984	0.999994	0.104724	0.098225
0.999897	0.999994	0.999897	0.999994	0.999901	0.999994	0.104020	0.098301
0.999977	0.999994	0.999977	0.999994	0.999978	0.999994	0.103416	0.098376
0.999988	0.999994	0.999988	0.999994	0.999988	0.999994	0.102582	0.098420
0.999994	0.999994	0.999994	0.999994	0.999994	0.999994	0.104576	0.098454
0.999932	0.999994	0.999932	0.999994	0.999934	0.999994	0.103971	0.098541
0.999988	0.999994	0.999988	0.999994	0.999988	0.999994	0.103805	0.098625
0.999963	0.999994	0.999963	0.999994	0.999964	0.999994	0.104749	0.098682
0.999983	0.999994	0.999983	0.999994	0.999984	0.999994	0.103815	0.098709
0.999935	0.999994	0.999935	0.999994	0.999937	0.999994	0.103619	0.098804
0.999993	0.999994	0.999993	0.999994	0.999994	0.999994	0.103869	0.098905
0.999975	0.999995	0.999975	0.999994	0.999976	0.999995	0.104943	0.098959
0.999972	0.999995	0.999972	0.999995	0.999973	0.999995	0.104473	0.099012
0.999962	0.999995	0.999962	0.999995	0.999963	0.999995	0.105079	0.099073
0.999962	0.999995	0.999962	0.999995	0.999963	0.999995	0.104743	0.099185
0.999978	0.999995	0.999978	0.999995	0.999979	0.999995	0.104447	0.099255
0.999971	0.999995	0.999971	0.999995	0.999972	0.999995	0.105255	0.099303
0.999974	0.999995	0.999974	0.999995	0.999975	0.999995	0.105755	0.099352
0.999987	0.999995	0.999987	0.999995	0.999988	0.999995	0.105867	0.099439
0.999981	0.999995	0.999981	0.999995	0.999981	0.999995	0.104854	0.099537
0.999971	0.999995	0.999971	0.999995	0.999972	0.999995	0.104586	0.099605
0.999980	0.999995	0.999980	0.999995	0.999980	0.999995	0.105357	0.099650
0.999938	0.999995	0.999938	0.999995	0.999941	0.999995	0.105358	0.099690
0.999951	0.999995	0.999951	0.999995	0.999953	0.999995	0.104733	0.099729
0.999950	0.999995	0.999950	0.999995	0.999952	0.999995	0.104341	0.099867
0.999958	0.999995	0.999958	0.999995	0.999960	0.999995	0.106145	0.099944
0.999932	0.999995	0.999932	0.999995	0.999935	0.999995	0.105481	0.099979
0.999969	0.999995	0.999969	0.999995	0.999970	0.999995	0.104706	0.100033
0.999943	0.999995	0.999943	0.999995	0.999945	0.999995	0.105653	0.100101
0.999969	0.999995	0.999969	0.999995	0.999970	0.999995	0.106945	0.100163
0.999977	0.999995	0.999977	0.999995	0.999978	0.999995	0.104414	0.100257
0.999979	0.999995	0.999979	0.999995	0.999979	0.999995	0.104882	0.100317
0.999977	0.999995	0.999977	0.999995	0.999978	0.999995	0.104401	0.100355
0.999967	0.999995	0.999967	0.999995	0.999968	0.999995	0.106919	0.100403
0.999981	0.999995	0.999981	0.999995	0.999982	0.999995	0.105229	0.100502
0.999815	0.999995	0.999815	0.999995	0.999822	0.999995	0.106138	0.100586
0.999912	0.999995	0.999912	0.999995	0.999915	0.999995	0.105285	0.100652
0.999918	0.999995	0.999918	0.999995	0.999921	0.999995	0.106155	0.100715
0.999916	0.999995	0.999916	0.999995	0.999920	0.999995	0.106603	0.100822
0.999689	0.999995	0.999690	0.999995	0.999702	0.999995	0.106470	0.100855
0.999955	0.999995	0.999955	0.999995	0.999957	0.999995	0.106837	0.101007
0.999960	0.999995	0.999960	0.999995	0.999962	0.999995	0.105875	0.101036
0.999855	0.999995	0.999856	0.999995	0.999861	0.999995	0.106366	0.101094
0.999810	0.999995	0.999810	0.999995	0.999818	0.999995	0.106482	0.101177
0.999957	0.999995	0.999957	0.999995	0.999959	0.999995	0.106982	0.101230
0.999984	0.999995	0.999984	0.999995	0.999984	0.999995	0.106597	0.101260
0.999716	0.999995	0.999716	0.999995	0.999728	0.999995	0.106863	0.101299
0.934026	0.999995	0.934073	0.999995	0.936956	0.999995	0.106441	0.101416
0.377264	0.999995	0.378035	0.999995	0.423272	0.999995	0.106906	0.101478
0.238960	0.999995	0.240511	0.999995	0.314138	0.999995	0.106321	0.101524
0.998271	0.999995	0.998272	0.999995	0.998345	0.999995	0.107530	0.101612
0.979157	0.999995	0.979173	0.999995	0.980083	0.999995	0.106741	0.101699
0.999485	0.999995	0.999486	0.999995	0.999508	0.999995	0.106806	0.101754
0.999781	0.999995	0.999781	0.999995	0.999790	0.999995	0.106101	0.101779
0.998363	0.999995	0.998364	0.999995	0.998436	0.999995	0.107032	0.101806
0.999208	0.999995	0.999208	0.999995	0.999243	0.999995	0.108276	0.101908
0.999760	0.999995	0.999761	0.999995	0.999771	0.999995	0.107150	0.101967
0.999705	0.999995	0.999706	0.999995	0.999718	0.999995	0.107290	0.102052
0.998860	0.999995	0.998861	0.999995	0.998910	0.999995	0.108174	0.102106
0.999552	0.999995	0.999552	0.999995	0.999571	0.999995	0.105725	0.102142
0.999980	0.999995	0.999980	0.999995	0.999980	0.999995	0.107516	0.102223
0.999918	0.999995	0.999918	0.999995	0.999921	0.999995	0.106318	0.102300
0.999775	0.999995	0.999775	0.999995	0.999785	0.999995	0.107445	0.102427
0.999896	0.999995	0.999896	0.999995	0.999900	0.999995	0.106710	0.102493
0.999955	0.999995	0.999955	0.999995	0.999957	0.999995	0.106322	0.102589
0.999977	0.999995	0.999977	0.999995	0.999978	0.999995	0.108363	0.102652
0.999986	0.999995	0.999986	0.999995	0.999986	0.999995	0.107009	0.102712
0.999980	0.999995	0.999980	0.999995	0.999981	0.999995	0.107838	0.102786
0.999991	0.999995	0.999991	0.999995	0.999992	0.999995	0.106606	0.102849
0.999992	0.999995	0.999992	0.999995	0.999992	0.999995	0.108850	0.102873
0.999968	0.999995	0.999968	0.999995	0.999969	0.999995	0.108052	0.102912
0.999971	0.999995	0.999971	0.999995	0.999972	0.999995	0.108635	0.102979
0.999965	0.999995	0.999965	0.999995	0.999966	0.999995	0.106467	0.103091
0.999986	0.999995	0.999986	0.999995	0.999986	0.999995	0.106969	0.103176
0.999971	0.999995	0.999971	0.999995	0.999972	0.999995	0.106966	0.103234
0.999976	0.999995	0.999976	0.999995	0.999977	0.999995	0.107006	0.103315
0.999936	0.999995	0.999936	0.999995	0.999939	0.999995	0.108363	0.103354
0.999946	0.999995	0.999946	0.999995	0.999948	0.999995	0.108252	0.103387
0.999978	0.999995	0.999978	0.999995	0.999979	0.999995	0.108482	0.103528
0.999979	0.999995	0.999979	0.999995	0.999979	0.999995	0.106263	0.103562
0.999970	0.999995	0.999970	0.999995	0.999971	0.999995	0.108638	0.103644
0.999986	0.999995	0.999986	0.999995	0.999987	0.999995	0.108288	0.103706
0.999982	0.999995	0.999982	0.999995	0.999983	0.999995	0.108300	0.103812
0.999984	0.999995	0.999984	0.999995	0.999984	0.999995	0.107261	0.103861
0.999985	0.999995	0.999985	0.999995	0.999985	0.999995	0.107867	0.103907
0.999947	0.999995	0.999947	0.999995	0.999949	0.999995	0.106576	0.103972
0.999963	0.999995	0.999963	0.999995	0.999965	0.999995	0.107823	0.104034
0.999962	0.999995	0.999962	0.999995	0.999963	0.999995	0.108077	0.104164
0.999993	0.999995	0.999993	0.999995	0.999993	0.999995	0.107432	0.104189
0.999919	0.999995	0.999919	0.999995	0.999923	0.999995	0.108666	0.104279
0.999994	0.999995	0.999994	0.999995	0.999994	0.999995	0.108104	0.104352
0.999975	0.999995	0.999975	0.999995	0.999976	0.999995	0.108003	0.104410
0.999939	0.999995	0.999939	0.999995	0.999942	0.999995	0.110165	0.104509
0.999981	0.999995	0.999981	0.999995	0.999982	0.999995	0.108463	0.104579
0.999965	0.999995	0.999965	0.999995	0.999966	0.999995	0.109302	0.104639
0.999954	0.999995	0.999954	0.999995	0.999956	0.999995	0.109089	0.104671
0.999993	0.999995	0.999993	0.999995	0.999993	0.999995	0.108420	0.104771
0.999989	0.999995	0.999989	0.999995	0.999990	0.999995	0.108780	0.104790
0.999946	0.999995	0.999946	0.999995	0.999948	0.999995	0.107739	0.104867
0.999958	0.999995	0.999959	0.999995	0.999960	0.999995	0.110545	0.104909
0.999993	0.999995	0.999993	0.999995	0.999993	0.999995	0.107599	0.105001
0.999962	0.999995	0.999962	0.999995	0.999963	0.999995	0.110725	0.105073
0.999989	0.999995	0.999989	0.999995	0.999990	0.999995	0.109798	0.105165
0.999982	0.999995	0.999982	0.999995	0.999982	0.999995	0.109641	0.105227
0.999955	0.999995	0.999956	0.999995	0.999958	0.999995	0.108258	0.105278
0.999868	0.999995	0.999868	0.999995	0.999875	0.999995	0.108832	0.105343
0.999942	0.999995	0.999942	0.999995	0.999944	0.999995	0.108967	0.105468
0.999689	0.999995	0.999689	0.999995	0.999705	0.999995	0.108659	0.105533
0.999876	0.999995	0.999876	0.999995	0.999882	0.999995	0.109456	0.105610
0.999852	0.999995	0.999852	0.999995	0.999859	0.999995	0.108566	0.105626
0.999011	0.999995	0.999012	0.999995	0.999061	0.999995	0.108937	0.105723
0.999956	0.999995	0.999956	0.999995	0.999958	0.999995	0.108706	0.105901
0.999805	0.999995	0.999805	0.999995	0.999815	0.999995	0.109650	0.105934
0.999421	0.999995	0.999422	0.999995	0.999449	0.999995	0.109024	0.105958
0.999827	0.999995	0.999827	0.999995	0.999835	0.999995	0.109503	0.106046
0.998479	0.999995	0.998481	0.999995	0.998557	0.999995	0.109168	0.106086
0.998218	0.999995	0.998219	0.999995	0.998305	0.999995	0.107740	0.106147
0.388636	0.999995	0.389828	0.999995	0.441278	0.999995	0.110095	0.106212
0.932571	0.999995	0.932649	0.999995	0.936162	0.999995	0.109008	0.106307
0.989195	0.999995	0.989206	0.999995	0.989721	0.999995	0.108832	0.106415
0.997596	0.999995	0.997599	0.999995	0.997720	0.999995	0.110156	0.106527
0.198780	0.999995	0.201153	0.999995	0.293287	0.999995	0.109694	0.106569
0.998048	0.999995	0.998050	0.999995	0.998143	0.999995	0.108442	0.106603
0.999812	0.999995	0.999813	0.999995	0.999822	0.999995	0.110280	0.106674
0.999988	0.999995	0.999988	0.999995	0.999988	0.999995	0.109582	0.106725
0.999928	0.999995	0.999928	0.999995	0.999932	0.999995	0.109905	0.106769
0.999391	0.999995	0.999392	0.999995	0.999422	0.999995	0.110602	0.106841
0.999842	0.999995	0.999842	0.999995	0.999849	0.999995	0.110265	0.106871
0.999955	0.999995	0.999955	0.999995	0.999958	0.999995	0.109163	0.107002
0.999697	0.999995	0.999698	0.999995	0.999712	0.999995	0.107969	0.107143
0.999971	0.999995	0.999971	0.999995	0.999972	0.999995	0.109107	0.107206
0.999978	0.999995	0.999978	0.999995	0.999978	0.999995	0.109601	0.107306
0.999948	0.999995	0.999948	0.999995	0.999951	0.999995	0.108785	0.107317
0.999986	0.999996	0.999986	0.999996	0.999987	0.999995	0.110476	0.107394
0.999937	0.999996	0.999937	0.999996	0.999940	0.999996	0.109956	0.107437
0.999950	0.999996	0.999950	0.999996	0.999953	0.999996	0.111554	0.107567
0.999886	0.999996	0.999886	0.999996	0.999892	0.999996	0.110615	0.107621
0.999963	0.999996	0.999963	0.999996	0.999964	0.999996	0.110720	0.107676
0.999968	0.999996	0.999968	0.999996	0.999969	0.999996	0.112248	0.107762
0.999970	0.999996	0.999971	0.999996	0.999972	0.999996	0.109646	0.107839
0.999962	0.999996	0.999962	0.999996	0.999964	0.999996	0.110716	0.107896
0.999970	0.999996	0.999970	0.999996	0.999971	0.999996	0.110361	0.107961
0.999935	0.999996	0.999935	0.999996	0.999938	0.999996	0.111403	0.108037
0.999970	0.999996	0.999970	0.999996	0.999971	0.999996	0.111327	0.108094
0.999984	0.999996	0.999984	0.999996	0.999985	0.999996	0.111114	0.108149
0.999991	0.999996	0.999991	0.999996	0.999991	0.999996	0.112486	0.108234
0.999913	0.999996	0.999913	0.999996	0.999917	0.999996	0.110769	0.108308
0.999960	0.999996	0.999960	0.999996	0.999962	0.999996	0.111774	0.108352
0.999930	0.999996	0.999930	0.999996	0.999933	0.999996	0.110262	0.108386
0.999986	0.999996	0.999987	0.999996	0.999987	0.999996	0.111354	0.108508
0.999971	0.999996	0.999971	0.999996	0.999972	0.999996	0.111134	0.108563
0.999966	0.999996	0.999966	0.999996	0.999967	0.999996	0.112075	0.108611
0.999980	0.999996	0.999980	0.999996	0.999981	0.999996	0.111459	0.108627
0.999984	0.999996	0.999984	0.999996	0.999985	0.999996	0.110650	0.108724
0.999992	0.999996	0.999992	0.999996	0.999992	0.999996	0.109935	0.108794
0.999993	0.999996	0.999993	0.999996	0.999994	0.999996	0.110861	0.108900
0.999987	0.999996	0.999987	0.999996	0.999987	0.999996	0.111339	0.108944
0.999990	0.999996	0.999990	0.999996	0.999990	0.999996	0.111174	0.109083
0.999982	0.999996	0.999982	0.999996	0.999983	0.999996	0.110531	0.109118
0.999980	0.999996	0.999980	0.999996	0.999981	0.999996	0.111481	0.109197
0.999989	0.999996	0.999989	0.999996	0.999989	0.999996	0.110971	0.109234
0.999938	0.999996	0.999938	0.999996	0.999941	0.999996	0.111219	0.109310
0.999994	0.999996	0.999994	0.999996	0.999994	0.999996	0.111277	0.109387
0.999968	0.999996	0.999968	0.999996	0.999970	0.999996	0.111057	0.109417
0.999981	0.999996	0.999981	0.999996	0.999982	0.999996	0.112305	0.109463
0.999971	0.999996	0.999971	0.999996	0.999972	0.999996	0.112167	0.109611
0.999984	0.999996	0.999984	0.999996	0.999985	0.999996	0.113282	0.109696
0.999982	0.999996	0.999982	0.999996	0.999983	0.999996	0.112348	0.109730
0.999993	0.999996	0.999993	0.999996	0.999993	0.999996	0.112420	0.109802
0.999990	0.999996	0.999990	0.999996	0.999990	0.999996	0.112250	0.109863
0.999977	0.999996	0.999977	0.999996	0.999978	0.999996	0.111137	0.109914
0.999991	0.999996	0.999991	0.999996	0.999991	0.999996	0.111147	0.109942
0.999973	0.999996	0.999973	0.999996	0.999974	0.999996	0.111895	0.110090
0.999992	0.999996	0.999992	0.999996	0.999992	0.999996	0.111676	0.110135
0.999983	0.999996	0.999983	0.999996	0.999983	0.999996	0.112796	0.110207
0.999936	0.999996	0.999936	0.999996	0.999939	0.999996	0.112956	0.110281
0.999792	0.999996	0.999792	0.999996	0.999803	0.999996	0.111144	0.110400
0.999961	0.999996	0.999962	0.999996	0.999964	0.999996	0.112970	0.110478
0.999993	0.999996	0.999993	0.999996	0.999993	0.999996	0.112823	0.110525
0.999993	0.999996	0.999993	0.999996	0.999993	0.999996	0.112936	0.110627
0.999986	0.999996	0.999986	0.999996	0.999986	0.999996	0.111662	0.110663
0.999991	0.999996	0.999991	0.999996	0.999991	0.999996	0.114085	0.110749
0.999980	0.999996	0.999980	0.999996	0.999981	0.999996	0.112586	0.110820
0.999994	0.999996	0.999994	0.999996	0.999994	0.999996	0.112674	0.110889
0.999934	0.999996	0.999934	0.999996	0.999938	0.999996	0.112694	0.110922
0.999944	0.999996	0.999944	0.999996	0.999947	0.999996	0.112122	0.111025
0.999870	0.999996	0.999870	0.999996	0.999877	0.999996	0.113383	0.111101
0.999987	0.999996	0.999987	0.999996	0.999987	0.999996	0.109953	0.111205
0.999957	0.999996	0.999957	0.999996	0.999960	0.999996	0.112275	0.111251
0.999817	0.999996	0.999817	0.999996	0.999827	0.999996	0.113737	0.111315
0.999912	0.999996	0.999912	0.999996	0.999917	0.999996	0.111661	0.111345
0.999799	0.999996	0.999799	0.999996	0.999811	0.999996	0.111670	0.111474
0.999846	0.999996	0.999846	0.999996	0.999855	0.999996	0.112186	0.111509
0.999728	0.999996	0.999728	0.999996	0.999743	0.999996	0.111057	0.111628
0.999679	0.999996	0.999680	0.999996	0.999698	0.999996	0.113151	0.111669
0.998629	0.999996	0.998631	0.999996	0.998711	0.999996	0.112877	0.111806
0.999926	0.999996	0.999926	0.999996	0.999930	0.999996	0.113198	0.111838
0.999054	0.999996	0.999055	0.999996	0.999108	0.999996	0.112543	0.111905
0.999978	0.999996	0.999978	0.999996	0.999979	0.999996	0.113924	0.111968
0.993802	0.999996	0.993811	0.999996	0.994175	0.999996	0.113370	0.112062
0.199631	0.999996	0.203156	0.999996	0.312823	0.999996	0.112714	0.112183
0.996993	0.999996	0.996997	0.999996	0.997175	0.999996	0.111829	0.112254
0.999881	0.999996	0.999881	0.999996	0.999888	0.999996	0.113742	0.112326
0.997796	0.999996	0.997799	0.999996	0.997929	0.999996	0.112793	0.112434
0.985615	0.999996	0.985634	0.999996	0.986445	0.999996	0.113460	0.112451
0.998849	0.999996	0.998851	0.999996	0.998919	0.999996	0.114022	0.112484
0.239115	0.999996	0.241780	0.999996	0.333668	0.999996	0.114201	0.112585
0.999645	0.999996	0.999646	0.999996	0.999667	0.999996	0.114828	0.112628
0.992782	0.999996	0.992792	0.999996	0.993199	0.999996	0.114104	0.112715
0.999687	0.999996	0.999688	0.999996	0.999706	0.999996	0.113329	0.112832
0.999822	0.999996	0.999822	0.999996	0.999832	0.999996	0.111604	0.112851
0.999978	0.999996	0.999978	0.999996	0.999979	0.999996	0.112369	0.112984
0.999953	0.999996	0.999953	0.999996	0.999955	0.999996	0.113504	0.113054
0.999766	0.999996	0.999766	0.999996	0.999780	0.999996	0.113716	0.113095
0.999939	0.999996	0.999939	0.999996	0.999942	0.999996	0.114068	0.113153
0.999721	0.999996	0.999722	0.999996	0.999737	0.999996	0.112871	0.113232
0.999630	0.999996	0.999631	0.999996	0.999651	0.999996	0.113643	0.113289
0.999821	0.999996	0.999822	0.999996	0.999832	0.999996	0.112649	0.113377
0.999989	0.999996	0.999989	0.999996	0.999990	0.999996	0.114056	0.113467
0.999969	0.999996	0.999969	0.999996	0.999971	0.999996	0.113662	0.113507
0.999904	0.999996	0.999904	0.999996	0.999910	0.999996	0.114188	0.113685
0.999981	0.999996	0.999981	0.999996	0.999982	0.999996	0.114267	0.113753
0.999940	0.999996	0.999940	0.999996	0.999943	0.999996	0.114094	0.113830
0.999928	0.999996	0.999928	0.999996	0.999932	0.999996	0.114292	0.113852
0.999994	0.999996	0.999994	0.999996	0.999994	0.999996	0.114438	0.114012
0.999982	0.999996	0.999982	0.999996	0.999983	0.999996	0.113384	0.114052
0.999949	0.999996	0.999949	0.999996	0.999952	0.999996	0.114264	0.114133
0.999992	0.999996	0.999992	0.999996	0.999992	0.999996	0.114264	0.114198
0.999975	0.999996	0.999975	0.999996	0.999976	0.999996	0.115602	0.114250
0.999988	0.999996	0.999988	0.999996	0.999988	0.999996	0.114334	0.114312
0.999983	0.999996	0.999983	0.999996	0.999984	0.999996	0.115471	0.114406
0.999968	0.999996	0.999968	0.999996	0.999969	0.999996	0.116723	0.114513
0.999980	0.999996	0.999980	0.999996	0.999981	0.999996	0.113261	0.114554
0.999947	0.999996	0.999947	0.999996	0.999950	0.999996	0.113545	0.114627
0.999961	0.999996	0.999961	0.999996	0.999963	0.999996	0.115132	0.114758
0.999983	0.999996	0.999983	0.999996	0.999984	0.999996	0.115539	0.114853
0.999987	0.999996	0.999987	0.999996	0.999987	0.999996	0.114983	0.114899
0.999992	0.999996	0.999992	0.999996	0.999992	0.999996	0.115652	0.114982
0.999986	0.999996	0.999986	0.999996	0.999986	0.999996	0.113921	0.115051
0.999993	0.999996	0.999993	0.999996	0.999993	0.999996	0.114268	0.115125
0.999960	0.999996	0.999960	0.999996	0.999962	0.999996	0.116083	0.115206
0.999990	0.999996	0.999990	0.999996	0.999990	0.999996	0.115252	0.115306
0.999989	0.999996	0.999989	0.999996	0.999989	0.999996	0.115478	0.115345
0.999975	0.999996	0.999975	0.999996	0.999976	0.999996	0.115640	0.115425
0.999984	0.999996	0.999984	0.999996	0.999984	0.999996	0.115872	0.115477
0.999991	0.999996	0.999991	0.999996	0.999991	0.999996	0.115018	0.115527
0.999987	0.999996	0.999987	0.999996	0.999987	0.999996	0.115246	0.115605
0.999988	0.999996	0.999988	0.999996	0.999988	0.999996	0.115253	0.115677
0.999946	0.999996	0.999946	0.999996	0.999950	0.999996	0.116179	0.115732
0.999945	0.999996	0.999945	0.999996	0.999948	0.999996	0.115755	0.115860
0.999992	0.999996	0.999992	0.999996	0.999992	0.999996	0.115896	0.115899
0.999984	0.999996	0.999984	0.999996	0.999985	0.999996	0.114341	0.115993
0.999963	0.999996	0.999963	0.999996	0.999965	0.999996	0.114691	0.116048
0.999977	0.999996	0.999977	0.999996	0.999978	0.999996	0.116722	0.116164
0.999971	0.999996	0.999972	0.999996	0.999973	0.999996	0.115542	0.116262
0.999983	0.999996	0.999983	0.999996	0.999984	0.999996	0.114347	0.116344
0.999959	0.999996	0.999959	0.999996	0.999961	0.999996	0.115989	0.116390
0.999989	0.999996	0.999989	0.999996	0.999989	0.999996	0.116552	0.116487
0.999932	0.999996	0.999932	0.999996	0.999936	0.999996	0.116425	0.116552
0.999932	0.999996	0.999932	0.999996	0.999936	0.999996	0.116791	0.116595
0.999967	0.999996	0.999967	0.999996	0.999968	0.999996	0.115935	0.116731
0.999919	0.999996	0.999919	0.999996	0.999925	0.999996	0.116191	0.116817
0.999975	0.999996	0.999976	0.999996	0.999977	0.999996	0.115358	0.116847
0.999885	0.999996	0.999885	0.999996	0.999892	0.999996	0.116751	0.116997
0.999991	0.999996	0.999991	0.999996	0.999992	0.999996	0.116365	0.117060
0.999915	0.999996	0.999915	0.999996	0.999920	0.999996	0.115976	0.117124
0.999953	0.999996	0.999953	0.999996	0.999956	0.999996	0.117505	0.117212
0.999959	0.999996	0.999960	0.999996	0.999962	0.999996	0.117726	0.117294
0.999805	0.999996	0.999805	0.999996	0.999818	0.999996	0.115044	0.117419
0.999988	0.999996	0.999988	0.999996	0.999989	0.999996	0.115787	0.117485
0.999971	0.999996	0.999971	0.999996	0.999973	0.999996	0.116104	0.117507
0.999724	0.999996	0.999725	0.999996	0.999743	0.999996	0.115218	0.117633
0.999954	0.999996	0.999954	0.999996	0.999957	0.999996	0.117606	0.117734
0.999977	0.999997	0.999977	0.999997	0.999978	0.999996	0.117818	0.117810
0.999469	0.999997	0.999470	0.999997	0.999506	0.999997	0.115984	0.117859
0.999954	0.999997	0.999954	0.999997	0.999957	0.999997	0.116234	0.117914
0.999970	0.999997	0.999970	0.999997	0.999971	0.999997	0.117397	0.117990
0.999764	0.999997	0.999765	0.999997	0.999780	0.999997	0.115048	0.118034
0.996516	0.999997	0.996524	0.999997	0.996760	0.999997	0.119407	0.118120
0.999725	0.999997	0.999725	0.999997	0.999743	0.999997	0.116829	0.118241
0.972390	0.999997	0.972450	0.999997	0.974351	0.999997	0.117080	0.118262
0.292106	0.999997	0.295484	0.999997	0.386582	0.999997	0.116213	0.118356
0.995331	0.999997	0.995341	0.999997	0.995661	0.999997	0.116836	0.118431
0.998276	0.999997	0.998279	0.999997	0.998394	0.999997	0.116116	0.118458
0.999809	0.999997	0.999809	0.999997	0.999822	0.999997	0.116517	0.118659
0.991482	0.999997	0.991498	0.999997	0.992067	0.999997	0.117317	0.118750
0.705048	0.999997	0.705730	0.999997	0.729151	0.999997	0.117662	0.118831
0.735069	0.999997	0.735665	0.999997	0.756278	0.999997	0.117283	0.118878
0.999816	0.999997	0.999817	0.999997	0.999829	0.999997	0.118753	0.118911
0.999824	0.999997	0.999825	0.999997	0.999836	0.999997	0.117760	0.118964
0.999564	0.999997	0.999565	0.999997	0.999594	0.999997	0.115657	0.119067
0.997597	0.999997	0.997601	0.999997	0.997762	0.999997	0.118551	0.119132
0.999968	0.999997	0.999967	0.999997	0.999969	0.999997	0.119357	0.119295
0.999980	0.999997	0.999980	0.999997	0.999981	0.999997	0.118564	0.119391
0.999944	0.999997	0.999944	0.999997	0.999948	0.999997	0.119600	0.119443
0.999937	0.999997	0.999937	0.999997	0.999941	0.999997	0.119433	0.119550
0.999831	0.999997	0.999831	0.999997	0.999843	0.999997	0.115816	0.119593
0.999898	0.999997	0.999898	0.999997	0.999904	0.999997	0.116287	0.119684
0.999986	0.999997	0.999986	0.999997	0.999987	0.999997	0.118103	0.119778
0.999930	0.999997	0.999931	0.999997	0.999935	0.999997	0.116948	0.119812
0.999995	0.999997	0.999995	0.999997	0.999995	0.999997	0.119459	0.119889
0.999932	0.999997	0.999933	0.999997	0.999937	0.999997	0.117938	0.119976
0.999972	0.999997	0.999972	0.999997	0.999974	0.999997	0.117120	0.120082
0.999968	0.999997	0.999968	0.999997	0.999970	0.999997	0.117210	0.120171
0.999957	0.999997	0.999957	0.999997	0.999960	0.999997	0.117061	0.120235
0.999915	0.999997	0.999915	0.999997	0.999921	0.999997	0.118608	0.120312
0.999994	0.999997	0.999994	0.999997	0.999994	0.999997	0.118815	0.120488
0.999965	0.999997	0.999966	0.999997	0.999968	0.999997	0.117949	0.120574
0.999990	0.999997	0.999990	0.999997	0.999991	0.999997	0.117958	0.120684
0.999982	0.999997	0.999982	0.999997	0.999983	0.999997	0.118644	0.120723
0.999954	0.999997	0.999954	0.999997	0.999957	0.999997	0.118271	0.120761
0.999968	0.999997	0.999968	0.999997	0.999970	0.999997	0.120445	0.120895
0.999980	0.999997	0.999980	0.999997	0.999981	0.999997	0.118649	0.120985
0.999979	0.999997	0.999979	0.999997	0.999980	0.999997	0.120226	0.121028
0.999932	0.999997	0.999932	0.999997	0.999937	0.999997	0.119286	0.121113
0.999939	0.999997	0.999939	0.999997	0.999944	0.999997	0.119555	0.121235
0.999994	0.999997	0.999994	0.999997	0.999994	0.999997	0.118180	0.121297
0.999947	0.999997	0.999947	0.999997	0.999951	0.999997	0.119311	0.121327
0.999943	0.999997	0.999943	0.999997	0.999947	0.999997	0.119362	0.121419
0.999913	0.999997	0.999913	0.999997	0.999919	0.999997	0.119271	0.121504
0.999974	0.999997	0.999974	0.999997	0.999976	0.999997	0.119434	0.121615
0.999991	0.999997	0.999991	0.999997	0.999991	0.999997	0.116947	0.121707
0.999946	0.999997	0.999946	0.999997	0.999950	0.999997	0.120549	0.121767
0.999972	0.999997	0.999972	0.999997	0.999974	0.999997	0.118036	0.121839
0.999993	0.999997	0.999993	0.999997	0.999993	0.999997	0.119505	0.121968
0.999948	0.999997	0.999948	0.999997	0.999952	0.999997	0.120812	0.122017
0.999984	0.999997	0.999984	0.999997	0.999985	0.999997	0.117610	0.122180
0.999985	0.999997	0.999985	0.999997	0.999986	0.999997	0.119110	0.122208
0.999951	0.999997	0.999952	0.999997	0.999955	0.999997	0.120877	0.122303
0.999971	0.999997	0.999971	0.999997	0.999973	0.999997	0.119284	0.122365
0.999938	0.999997	0.999938	0.999997	0.999942	0.999997	0.119373	0.122450
0.999978	0.999997	0.999978	0.999997	0.999980	0.999997	0.119628	0.122531
0.999993	0.999997	0.999993	0.999997	0.999993	0.999997	0.121327	0.122597
0.999654	0.999997	0.999655	0.999997	0.999683	0.999997	0.119381	0.122682
0.999885	0.999997	0.999885	0.999997	0.999894	0.999997	0.120286	0.122851
0.999657	0.999997	0.999658	0.999997	0.999685	0.999997	0.119890	0.122937
0.999982	0.999997	0.999982	0.999997	0.999983	0.999997	0.120076	0.122971
0.999956	0.999997	0.999956	0.999997	0.999959	0.999997	0.119427	0.123059
0.999925	0.999997	0.999925	0.999997	0.999931	0.999997	0.119418	0.123134
0.999902	0.999997	0.999902	0.999997	0.999910	0.999997	0.119709	0.123170
0.999874	0.999997	0.999874	0.999997	0.999884	0.999997	0.118864	0.123304
0.998824	0.999997	0.998827	0.999997	0.998925	0.999997	0.121245	0.123410
0.998487	0.999997	0.998491	0.999997	0.998617	0.999997	0.119998	0.123498
0.988939	0.999997	0.988971	0.999997	0.989899	0.999997	0.119380	0.123542
0.999893	0.999997	0.999894	0.999997	0.999902	0.999997	0.120203	0.123599
0.524180	0.999997	0.526130	0.999997	0.581118	0.999997	0.118963	0.123734
0.877484	0.999997	0.877858	0.999997	0.888795	0.999997	0.119734	0.123781
0.998985	0.999997	0.998988	0.999997	0.999072	0.999997	0.121032	0.123860
0.999045	0.999997	0.999047	0.999997	0.999128	0.999997	0.119139	0.123930
0.993256	0.999997	0.993276	0.999997	0.993839	0.999997	0.118088	0.124053
0.920435	0.999997	0.920684	0.999997	0.927582	0.999997	0.122026	0.124151
0.999609	0.999997	0.999611	0.999997	0.999644	0.999997	0.121069	0.124255
0.476689	0.999997	0.479128	0.999997	0.542295	0.999997	0.120285	0.124315
0.977989	0.999997	0.978056	0.999997	0.979919	0.999997	0.120730	0.124404
0.999640	0.999997	0.999641	0.999997	0.999670	0.999997	0.122575	0.124528
0.999688	0.999997	0.999689	0.999997	0.999716	0.999997	0.119432	0.124606
0.999701	0.999997	0.999702	0.999997	0.999727	0.999997	0.122016	0.124730
0.999908	0.999997	0.999908	0.999997	0.999916	0.999997	0.120728	0.124790
0.999979	0.999997	0.999979	0.999997	0.999980	0.999997	0.119461	0.124962
0.999990	0.999997	0.999990	0.999997	0.999990	0.999997	0.121190	0.125005
0.999858	0.999997	0.999858	0.999997	0.999870	0.999997	0.121363	0.125049
0.999958	0.999997	0.999959	0.999997	0.999962	0.999997	0.120666	0.125133
0.999797	0.999997	0.999798	0.999997	0.999815	0.999997	0.121029	0.125244
0.999973	0.999997	0.999974	0.999997	0.999975	0.999997	0.119316	0.125271
0.999925	0.999997	0.999925	0.999997	0.999932	0.999997	0.120779	0.125388
0.999971	0.999997	0.999972	0.999997	0.999974	0.999997	0.121438	0.125540
0.999883	0.999997	0.999883	0.999997	0.999893	0.999997	0.121337	0.125592
0.999971	0.999997	0.999971	0.999997	0.999973	0.999997	0.122854	0.125701
0.999981	0.999997	0.999981	0.999997	0.999983	0.999997	0.122192	0.125773
0.999908	0.999997	0.999908	0.999997	0.999916	0.999997	0.121868	0.125819
0.999945	0.999997	0.999945	0.999997	0.999950	0.999997	0.121578	0.125901
0.999929	0.999997	0.999930	0.999997	0.999936	0.999997	0.119994	0.126068
0.999971	0.999997	0.999971	0.999997	0.999973	0.999997	0.121068	0.126095
0.999992	0.999997	0.999992	0.999997	0.999993	0.999997	0.120597	0.126191
0.999943	0.999997	0.999944	0.999997	0.999949	0.999997	0.121968	0.126281
0.999959	0.999997	0.999959	0.999997	0.999963	0.999997	0.121941	0.126406
0.999987	0.999997	0.999987	0.999997	0.999988	0.999997	0.121554	0.126488
0.999928	0.999997	0.999928	0.999997	0.999935	0.999997	0.122114	0.126597
0.999961	0.999997	0.999962	0.999997	0.999965	0.999997	0.120896	0.126680
0.999994	0.999997	0.999994	0.999997	0.999994	0.999997	0.121005	0.126808
0.999977	0.999997	0.999977	0.999997	0.999979	0.999997	0.121967	0.126897
0.999857	0.999997	0.999858	0.999997	0.999871	0.999997	0.122313	0.126960
0.999973	0.999997	0.999973	0.999997	0.999975	0.999997	0.121074	0.127053
0.999973	0.999997	0.999973	0.999997	0.999975	0.999997	0.122702	0.127127
0.999990	0.999997	0.999990	0.999997	0.999991	0.999997	0.122288	0.127241
0.999983	0.999997	0.999983	0.999997	0.999984	0.999997	0.121856	0.127303
0.999989	0.999997	0.999989	0.999997	0.999990	0.999997	0.121726	0.127430
0.999930	0.999997	0.999930	0.999997	0.999937	0.999997	0.120294	0.127521
0.999939	0.999997	0.999939	0.999997	0.999945	0.999997	0.123375	0.127613
0.999980	0.999997	0.999980	0.999997	0.999982	0.999997	0.122223	0.127712
0.999950	0.999997	0.999950	0.999997	0.999954	0.999997	0.122419	0.127807
0.999956	0.999997	0.999956	0.999997	0.999960	0.999997	0.121830	0.127881
0.999941	0.999997	0.999941	0.999997	0.999947	0.999997	0.122413	0.128014
0.999974	0.999997	0.999974	0.999997	0.999976	0.999997	0.121175	0.128103
0.999870	0.999997	0.999870	0.999997	0.999883	0.999997	0.121615	0.128227
0.999782	0.999997	0.999783	0.999997	0.999806	0.999997	0.122154	0.128287
0.999979	0.999997	0.999979	0.999997	0.999981	0.999997	0.121602	0.128393
0.999979	0.999997	0.999979	0.999997	0.999981	0.999997	0.122120	0.128498
0.999941	0.999997	0.999941	0.999997	0.999946	0.999997	0.122003	0.128611
0.999337	0.999997	0.999340	0.999997	0.999409	0.999997	0.120677	0.128690
0.999211	0.999997	0.999215	0.999997	0.999297	0.999997	0.122841	0.128805
0.984103	0.999997	0.984168	0.999997	0.985881	0.999997	0.124032	0.128895
0.969628	0.999997	0.969754	0.999997	0.973062	0.999997	0.122036	0.128968
0.337322	0.999997	0.342647	0.999997	0.461202	0.999997	0.123496	0.129012
0.997955	0.999997	0.997964	0.999997	0.998183	0.999997	0.121608	0.129115
0.971412	0.999997	0.971534	0.999997	0.974630	0.999997	0.123592	0.129267
0.999566	0.999997	0.999568	0.999997	0.999614	0.999997	0.122467	0.129316
0.998739	0.999997	0.998745	0.999997	0.998882	0.999997	0.123220	0.129405
0.368194	0.999997	0.373113	0.999997	0.481948	0.999997	0.124121	0.129568
0.972868	0.999997	0.972987	0.999997	0.975965	0.999997	0.123736	0.129675
0.999837	0.999997	0.999838	0.999997	0.999855	0.999997	0.124080	0.129732
0.999601	0.999997	0.999603	0.999997	0.999646	0.999997	0.122972	0.129862
0.999835	0.999997	0.999835	0.999997	0.999853	0.999997	0.123363	0.130001
0.999400	0.999997	0.999403	0.999997	0.999469	0.999997	0.122965	0.130119
0.999954	0.999997	0.999954	0.999997	0.999959	0.999997	0.123384	0.130167
0.999677	0.999997	0.999678	0.999997	0.999715	0.999997	0.122910	0.130271
0.999927	0.999997	0.999928	0.999997	0.999935	0.999997	0.123753	0.130354
0.999806	0.999997	0.999807	0.999997	0.999828	0.999997	0.126015	0.130488
0.999834	0.999997	0.999834	0.999997	0.999853	0.999997	0.122415	0.130572
0.999978	0.999997	0.999978	0.999997	0.999980	0.999997	0.124271	0.130666
0.999986	0.999997	0.999986	0.999997	0.999987	0.999997	0.124195	0.130695
0.999983	0.999997	0.999983	0.999997	0.999984	0.999997	0.125445	0.130912
0.999992	0.999997	0.999992	0.999997	0.999993	0.999997	0.122716	0.130971
0.999967	0.999997	0.999967	0.999997	0.999970	0.999997	0.125589	0.131095
0.999972	0.999997	0.999972	0.999997	0.999975	0.999997	0.125146	0.131191
0.999983	0.999997	0.999983	0.999997	0.999984	0.999997	0.123678	0.131268
0.999936	0.999997	0.999936	0.999997	0.999943	0.999997	0.123595	0.131347
0.999976	0.999997	0.999977	0.999997	0.999979	0.999997	0.123836	0.131460
0.999983	0.999997	0.999983	0.999997	0.999985	0.999997	0.123525	0.131591
0.999987	0.999997	0.999987	0.999997	0.999988	0.999997	0.125235	0.131607
0.999987	0.999997	0.999987	0.999998	0.999988	0.999998	0.124251	0.131729
0.999965	0.999997	0.999965	0.999998	0.999969	0.999998	0.122740	0.131797
0.999993	0.999998	0.999993	0.999998	0.999993	0.999998	0.125984	0.131887
0.999948	0.999998	0.999948	0.999998	0.999954	0.999998	0.124778	0.132060
0.999992	0.999998	0.999992	0.999998	0.999992	0.999998	0.123988	0.132135
0.999978	0.999998	0.999978	0.999998	0.999981	0.999998	0.125368	0.132240
0.999966	0.999998	0.999966	0.999998	0.999970	0.999998	0.125578	0.132405
0.999940	0.999998	0.999940	0.999998	0.999947	0.999998	0.123558	0.132587
0.999950	0.999998	0.999950	0.999998	0.999956	0.999998	0.123964	0.132608
0.999974	0.999998	0.999974	0.999998	0.999977	0.999998	0.123737	0.132705
0.999919	0.999998	0.999920	0.999998	0.999930	0.999998	0.124267	0.132773
0.999952	0.999998	0.999952	0.999998	0.999958	0.999998	0.124161	0.132820
0.999988	0.999998	0.999988	0.999998	0.999989	0.999998	0.125657	0.132931
0.999918	0.999998	0.999919	0.999998	0.999930	0.999998	0.125777	0.133060
0.999963	0.999998	0.999963	0.999998	0.999967	0.999998	0.126208	0.133088
0.999807	0.999998	0.999809	0.999998	0.999834	0.999998	0.125898	0.133210
0.999880	0.999998	0.999880	0.999998	0.999896	0.999998	0.124664	0.133253
0.999965	0.999998	0.999966	0.999998	0.999970	0.999998	0.123598	0.133348
0.999964	0.999998	0.999964	0.999998	0.999969	0.999998	0.123650	0.133513
0.999728	0.999998	0.999730	0.999998	0.999767	0.999998	0.123972	0.133620
0.998629	0.999998	0.998638	0.999998	0.998832	0.999998	0.125126	0.133700
0.999980	0.999998	0.999980	0.999998	0.999982	0.999998	0.125234	0.133875
0.999625	0.999998	0.999627	0.999998	0.999680	0.999998	0.125599	0.133994
0.999967	0.999998	0.999967	0.999998	0.999971	0.999998	0.124156	0.134106
0.999061	0.999998	0.999067	0.999998	0.999202	0.999998	0.124123	0.134228
0.999308	0.999998	0.999312	0.999998	0.999412	0.999998	0.125409	0.134390
0.190661	0.999998	0.206051	0.999998	0.429596	0.999998	0.126515	0.134452
0.998388	0.999998	0.998398	0.999998	0.998637	0.999998	0.124989	0.134547
0.999514	0.999998	0.999517	0.999998	0.999587	0.999998	0.124699	0.134681
0.999597	0.999998	0.999600	0.999998	0.999659	0.999998	0.126587	0.134790
0.198232	0.999998	0.213407	0.999998	0.433015	0.999998	0.126073	0.134905
0.997390	0.999998	0.997407	0.999998	0.997796	0.999998	0.126050	0.135043
0.998757	0.999998	0.998766	0.999998	0.998953	0.999998	0.127510	0.135172
0.999206	0.999998	0.999211	0.999998	0.999331	0.999998	0.125549	0.135320
0.999939	0.999998	0.999940	0.999998	0.999948	0.999998	0.126496	0.135438
0.999934	0.999998	0.999934	0.999998	0.999944	0.999998	0.125876	0.135576
0.999898	0.999998	0.999899	0.999998	0.999914	0.999998	0.125158	0.135677
0.999758	0.999998	0.999760	0.999998	0.999796	0.999998	0.126253	0.135752
0.999895	0.999998	0.999896	0.999998	0.999912	0.999998	0.125578	0.135909
0.999184	0.999998	0.999190	0.999998	0.999318	0.999998	0.126100	0.135981
0.999978	0.999998	0.999978	0.999998	0.999981	0.999998	0.126671	0.136101
0.999701	0.999998	0.999704	0.999998	0.999750	0.999998	0.127571	0.136290
0.999994	0.999998	0.999994	0.999998	0.999994	0.999998	0.126885	0.136418
0.999950	0.999998	0.999951	0.999998	0.999958	0.999998	0.125602	0.136517
0.999966	0.999998	0.999966	0.999998	0.999971	0.999998	0.126595	0.136581
0.999927	0.999998	0.999928	0.999998	0.999940	0.999998	0.126643	0.136733
0.999946	0.999998	0.999946	0.999998	0.999955	0.999998	0.127506	0.136855
0.999993	0.999998	0.999993	0.999998	0.999993	0.999998	0.124705	0.136936
0.999994	0.999998	0.999994	0.999998	0.999994	0.999998	0.128246	0.136985
0.999923	0.999998	0.999923	0.999998	0.999936	0.999998	0.128088	0.137087
0.999994	0.999998	0.999994	0.999998	0.999994	0.999998	0.127441	0.137238
0.999993	0.999998	0.999993	0.999998	0.999994	0.999998	0.127210	0.137455
0.999968	0.999998	0.999968	0.999998	0.999973	0.999998	0.126787	0.137567
0.999941	0.999998	0.999942	0.999998	0.999952	0.999998	0.126682	0.137699
0.999986	0.999998	0.999986	0.999998	0.999988	0.999998	0.126344	0.137796
0.999905	0.999998	0.999906	0.999998	0.999922	0.999998	0.125835	0.137926
0.999977	0.999998	0.999977	0.999998	0.999981	0.999998	0.126658	0.137970
0.999984	0.999998	0.999984	0.999998	0.999986	0.999998	0.127205	0.138095
0.999925	0.999998	0.999925	0.999998	0.999939	0.999998	0.128170	0.138234
0.999967	0.999998	0.999968	0.999998	0.999973	0.999998	0.125410	0.138406
0.999965	0.999998	0.999966	0.999998	0.999971	0.999998	0.126087	0.138480
0.999995	0.999998	0.999995	0.999998	0.999995	0.999998	0.126761	0.138586
0.999981	0.999998	0.999981	0.999998	0.999983	0.999998	0.125582	0.138700
0.999986	0.999998	0.999986	0.999998	0.999988	0.999998	0.128446	0.138811
0.999943	0.999998	0.999943	0.999998	0.999953	0.999998	0.125964	0.138950
0.999907	0.999998	0.999908	0.999998	0.999925	0.999998	0.127710	0.139074
0.999823	0.999998	0.999824	0.999998	0.999858	0.999998	0.128714	0.139159
0.999946	0.999998	0.999946	0.999998	0.999956	0.999998	0.126408	0.139325
0.999965	0.999998	0.999965	0.999998	0.999971	0.999998	0.129111	0.139414
0.999948	0.999998	0.999948	0.999998	0.999958	0.999998	0.128883	0.139490
0.999987	0.999998	0.999987	0.999998	0.999989	0.999998	0.126705	0.139679
0.999976	0.999998	0.999976	0.999998	0.999980	0.999998	0.125845	0.139776
0.999941	0.999998	0.999941	0.999998	0.999952	0.999998	0.127966	0.140045
0.999704	0.999998	0.999707	0.999998	0.999768	0.999998	0.127570	0.140135
0.999915	0.999998	0.999915	0.999998	0.999932	0.999998	0.129295	0.140243
0.999701	0.999998	0.999704	0.999998	0.999766	0.999998	0.128602	0.140355
0.999659	0.999998	0.999662	0.999998	0.999733	0.999998	0.128400	0.140563
0.999681	0.999998	0.999684	0.999998	0.999751	0.999998	0.127059	0.140630
0.999973	0.999998	0.999973	0.999998	0.999978	0.999998	0.129043	0.140731
0.999644	0.999998	0.999648	0.999998	0.999724	0.999998	0.129093	0.140943
0.933314	0.999998	0.933995	0.999998	0.948981	0.999998	0.126223	0.141089
0.440799	0.999998	0.449726	0.999998	0.615735	0.999998	0.128214	0.141175
0.715143	0.999998	0.718584	0.999998	0.790560	0.999998	0.128952	0.141446
0.740074	0.999998	0.743174	0.999998	0.808303	0.999998	0.129134	0.141512
0.999165	0.999998	0.999173	0.999998	0.999359	0.999998	0.127535	0.141741
0.993472	0.999998	0.993538	0.999998	0.995009	0.999998	0.127886	0.141811
0.998048	0.999998	0.998069	0.999998	0.998511	0.999998	0.129991	0.141940
0.999761	0.999998	0.999764	0.999998	0.999818	0.999998	0.129192	0.142037
0.999934	0.999998	0.999935	0.999998	0.999949	0.999998	0.127505	0.142188
0.999985	0.999998	0.999985	0.999998	0.999988	0.999998	0.127933	0.142266
0.999952	0.999998	0.999952	0.999998	0.999962	0.999998	0.128159	0.142389
0.999849	0.999998	0.999850	0.999998	0.999886	0.999998	0.128974	0.142575
0.999831	0.999998	0.999833	0.999998	0.999873	0.999998	0.128349	0.142761
0.999968	0.999998	0.999968	0.999998	0.999975	0.999998	0.126865	0.142813
0.999872	0.999998	0.999873	0.999998	0.999904	0.999998	0.129872	0.142972
0.999910	0.999998	0.999911	0.999998	0.999933	0.999998	0.130339	0.143085
0.999949	0.999998	0.999950	0.999998	0.999962	0.999998	0.127902	0.143278
0.999932	0.999998	0.999932	0.999998	0.999949	0.999998	0.129019	0.143541
0.999942	0.999998	0.999942	0.999998	0.999957	0.999998	0.125921	0.143664
0.999947	0.999998	0.999947	0.999998	0.999960	0.999998	0.130142	0.143783
0.999918	0.999998	0.999919	0.999998	0.999941	0.999998	0.125932	0.143983
0.999993	0.999998	0.999993	0.999998	0.999994	0.999998	0.131596	0.144075
0.999939	0.999998	0.999939	0.999998	0.999955	0.999998	0.129299	0.144209
0.999976	0.999998	0.999976	0.999998	0.999982	0.999998	0.129722	0.144325
0.999995	0.999998	0.999995	0.999998	0.999995	0.999998	0.129218	0.144597
0.999993	0.999998	0.999993	0.999998	0.999993	0.999998	0.129239	0.144651
0.999967	0.999998	0.999968	0.999998	0.999976	0.999998	0.128322	0.144905
0.999963	0.999998	0.999964	0.999998	0.999973	0.999998	0.126424	0.145009
0.999955	0.999998	0.999956	0.999998	0.999968	0.999998	0.129826	0.145305
0.999980	0.999998	0.999980	0.999998	0.999984	0.999998	0.130810	0.145418
0.999924	0.999998	0.999925	0.999998	0.999947	0.999998	0.130295	0.145629
0.999992	0.999998	0.999992	0.999998	0.999993	0.999998	0.131731	0.145758
0.999948	0.999998	0.999948	0.999998	0.999963	0.999998	0.130780	0.145995
0.999955	0.999998	0.999955	0.999998	0.999968	0.999998	0.129390	0.146164
0.999971	0.999998	0.999971	0.999998	0.999979	0.999998	0.131248	0.146262
0.999977	0.999998	0.999977	0.999998	0.999983	0.999998	0.128526	0.146541
0.999991	0.999998	0.999991	0.999998	0.999992	0.999998	0.128514	0.146688
0.999974	0.999998	0.999974	0.999998	0.999981	0.999998	0.130074	0.146849
0.999968	0.999998	0.999969	0.999998	0.999978	0.999998	0.132077	0.146989
0.999984	0.999998	0.999984	0.999998	0.999988	0.999998	0.130664	0.147145
0.999987	0.999998	0.999987	0.999998	0.999990	0.999998	0.129831	0.147325
0.999947	0.999998	0.999947	0.999998	0.999964	0.999998	0.129949	0.147393
0.999992	0.999998	0.999992	0.999998	0.999993	0.999998	0.130808	0.147583
0.999886	0.999998	0.999888	0.999998	0.999925	0.999998	0.129319	0.147823
0.999993	0.999998	0.999993	0.999998	0.999994	0.999998	0.129948	0.148038
0.999955	0.999998	0.999956	0.999998	0.999969	0.999998	0.130844	0.148130
0.999918	0.999998	0.999919	0.999998	0.999945	0.999998	0.129619	0.148216
0.999985	0.999998	0.999985	0.999998	0.999989	0.999998	0.129882	0.148546
0.999845	0.999998	0.999847	0.999998	0.999898	0.999998	0.131043	0.148746
0.999942	0.999998	0.999942	0.999998	0.999961	0.999998	0.129310	0.149059
0.999023	0.999998	0.999043	0.999998	0.999370	0.999998	0.131170	0.149183
0.998390	0.999998	0.998423	0.999998	0.998961	0.999998	0.129506	0.149348
0.999757	0.999998	0.999760	0.999998	0.999840	0.999998	0.132942	0.149726
0.563772	0.999998	0.576130	0.999998	0.745452	0.999998	0.132559	0.149927
0.976287	0.999998	0.976603	0.999998	0.984677	0.999998	0.131347	0.150127
0.561119	0.999998	0.568962	0.999998	0.744677	0.999998	0.129875	0.150289
0.974765	0.999998	0.975294	0.999998	0.983572	0.999998	0.131511	0.150424
0.998970	0.999998	0.998991	0.999998	0.999322	0.999998	0.132077	0.150788
0.998396	0.999998	0.998416	0.999998	0.998950	0.999998	0.133171	0.151109
0.999949	0.999998	0.999950	0.999998	0.999964	0.999998	0.130581	0.151319
0.999748	0.999998	0.999751	0.999998	0.999832	0.999998	0.129923	0.151675
0.999984	0.999998	0.999984	0.999998	0.999987	0.999998	0.132013	0.151977
0.999975	0.999998	0.999976	0.999998	0.999982	0.999998	0.132952	0.152247
0.999987	0.999998	0.999987	0.999998	0.999989	0.999998	0.132351	0.152360
0.999946	0.999998	0.999947	0.999998	0.999962	0.999998	0.129536	0.152818
0.999805	0.999998	0.999808	0.999998	0.999863	0.999998	0.132747	0.153184
0.999952	0.999998	0.999952	0.999998	0.999965	0.999998	0.132392	0.153228
0.999983	0.999998	0.999984	0.999998	0.999987	0.999998	0.127741	0.153442
0.999994	0.999998	0.999994	0.999998	0.999994	0.999998	0.129916	0.153679
0.999974	0.999998	0.999975	0.999998	0.999980	0.999998	0.134155	0.154191
0.999990	0.999998	0.999991	0.999998	0.999992	0.999998	0.134575	0.154637
0.999993	0.999998	0.999993	0.999998	0.999993	0.999998	0.134907	0.154988
0.999994	0.999998	0.999994	0.999998	0.999994	0.999998	0.130627	0.155344
0.999989	0.999998	0.999989	0.999998	0.999990	0.999998	0.132105	0.155858
0.999984	0.999998	0.999984	0.999998	0.999986	0.999998	0.131889	0.156155
0.999989	0.999998	0.999989	0.999999	0.999990	0.999999	0.133335	0.156641
0.999978	0.999999	0.999978	0.999999	0.999980	0.999999	0.131208	0.157034
0.999990	0.999999	0.999991	0.999999	0.999991	0.999999	0.133681	0.158136
0.999988	0.999999	0.999988	0.999999	0.999989	0.999999	0.132053	0.158802
0.999994	0.999999	0.999994	0.999999	0.999994	0.999999	0.134261	0.159513
0.999995	0.999999	0.999994	0.999999	0.999994	0.999999	0.129488	0.159689
0.999995	0.999999	0.999995	0.999999	0.999995	0.999999	0.136276	0.160794
0.999993	0.999999	0.999993	0.999999	0.999993	0.999999	0.132670	0.161730
0.999995	0.999999	0.999995	0.999999	0.999995	0.999999	0.134070	0.162463
0.999995	0.999999	0.999995	0.999999	0.999995	0.999999	0.133417	0.163931
0.958410	0.999999	0.958394	0.999999	0.933301	0.999999	0.131068	0.164931
0.959586	0.999999	0.959992	0.999999	0.937349	0.999999	0.132434	0.165247
0.978206	0.999999	0.978320	0.999999	0.978722	0.999999	0.133714	0.167074
0.978490	0.999999	0.978615	0.999999	0.978708	0.999999	0.134198	0.168733
0.998567	0.999999	0.998577	0.999999	0.998679	0.999999	0.133228	0.170406
0.998566	0.999999	0.998575	0.999999	0.998678	0.999999	0.134759	0.171346
0.999998	0.999999	0.999998	0.999999	0.999997	0.999999	0.136100	0.172914
0.999997	0.999999	0.999997	0.999999	0.999997	0.999999	0.136300	0.175206

